Fault Tolerance by Construction

A key challenge in fault-tolerant quantum computing is synthesising and optimising circuits in a noisy environment, as traditional techniques often fail to account for the effect of noise on circuits. In this work, we propose and numerically verify a framework for designing fault-tolerant quantum circuits that are correct by construction. The framework starts with idealised specifications of fault-tolerant gadgets and refines them using provably sound basic transformations. To reason about manipulating circuits while preserving their error correction properties, we define fault equivalence; two circuits are considered fault-equivalent if all undetectable faults on one circuit have a corresponding fault on the other. This guarantees that the effect of undetectable faults on both circuits is the same. We argue that fault equivalence is a concept that is already implicitly present in the literature. Many problems, such as state preparation and syndrome extraction, can be naturally expressed as finding an implementable circuit that is fault-equivalent to an idealized specification. To utilize fault equivalence in a computationally tractable manner, we adapt the ZX calculus, a diagrammatic language for quantum computing. We restrict its rewrite system to not only preserve the underlying linear map but also fault equivalence, i.e. the circuit's behaviour under noise. Enabled by our framework, we verify, optimise, and synthesise new and efficient circuits for syndrome extraction and cat state preparation. We confirm the improved performance of our optimised circuits in simulation. We anticipate that fault equivalence can capture and unify different approaches in fault-tolerant quantum computing, paving the way for an end-to-end circuit compilation framework.

==> figures/04-zx/errors-on-diagrams/edge-flip-example-ocm.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.75, 0.75) {};
		\node [style=none] (1) at (-1.75, -0.75) {};
		\node [style=none] (2) at (1.75, 0.75) {};
		\node [style=X dot] (3) at (0, -0.75) {};
		\node [style=Z dot] (4) at (0, 0.75) {};
		\node [style=sLabel] (5) at (-2, 0.75) {$1$};
		\node [style=none] (6) at (1.75, -0.75) {};
		\node [style=sLabel] (7) at (0, -1.225) {$3$};
		\node [style=sLabel] (8) at (0, 1.275) {$4$};
		\node [style=sLabel] (9) at (-2, -0.75) {$2$};
		\node [style=sLabel] (10) at (2, 0.75) {$5$};
		\node [style=X phase dot] (11) at (0, 0) {$\pi$};
		\node [style=sLabel] (12) at (2, -0.75) {$6$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (4);
		\draw (3) to (6.center);
		\draw (3) to (11);
		\draw (1.center) to (3);
		\draw (4) to (2.center);
		\draw (4) to (11);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/04-zx/errors-on-diagrams/edge-flip-example.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.75, 1.5) {};
		\node [style=none] (2) at (-1.75, 0) {};
		\node [style=none] (3) at (1.75, 0) {};
		\node [style=X dot] (5) at (-0.75, 0) {};
		\node [style=Z dot] (6) at (0.75, 0) {};
		\node [style=sLabel] (8) at (-2, 1.5) {$1$};
		\node [style=none] (11) at (1.75, -1.5) {};
		\node [style=sLabel] (12) at (-0.75, 0.525) {$3$};
		\node [style=sLabel] (13) at (0.75, -0.475) {$4$};
		\node [style=sLabel] (14) at (-2, 0) {$2$};
		\node [style=sLabel] (15) at (2, 0) {$5$};
		\node [style=X phase dot] (16) at (0, 0) {$\pi$};
		\node [style=sLabel] (17) at (2, -1.5) {$6$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (2.center);
		\draw [in=90, out=0] (0.center) to (6);
		\draw [in=180, out=-90] (5) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/04-zx/errors-on-diagrams/error-example-base.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (16) at (-1.75, 1.5) {};
		\node [style=none] (17) at (-1.75, 0) {};
		\node [style=none] (18) at (1.75, 0) {};
		\node [style=X dot] (19) at (-0.75, 0) {};
		\node [style=Z dot] (20) at (0.75, 0) {};
		\node [style=sLabel] (21) at (-2, 1.5) {$1$};
		\node [style=none] (22) at (1.75, -1.5) {};
		\node [style=sLabel] (23) at (-0.75, 0.525) {$3$};
		\node [style=sLabel] (24) at (0.75, -0.475) {$4$};
		\node [style=sLabel] (25) at (-2, 0) {$2$};
		\node [style=sLabel] (26) at (2, 0) {$5$};
		\node [style=sLabel] (28) at (2, -1.5) {$6$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (18.center) to (17.center);
		\draw [in=90, out=0] (16.center) to (20);
		\draw [in=180, out=-90] (19) to (22.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/04-zx/errors-on-diagrams/zz-fault-gadget-in-action.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-4.25, 1) {};
		\node [style=none] (1) at (-1.25, 1) {};
		\node [style=none] (2) at (-4.25, -1) {};
		\node [style=none] (3) at (-1.25, -1) {};
		\node [style=Z dot] (4) at (-3.25, 1) {};
		\node [style=Z dot] (5) at (-3.25, -1) {};
		\node [style=X dot] (6) at (-3.25, 0) {};
		\node [style=Z phase dot] (7) at (-2.5, 0) {$\pi$};
		\node [style=Z dot] (8) at (-1.75, 0) {};
		\node [style=none] (9) at (0, 0) {=};
		\node [style=none] (10) at (1.25, 1) {};
		\node [style=none] (11) at (3.75, 1) {};
		\node [style=none] (12) at (1.25, -1) {};
		\node [style=none] (13) at (3.75, -1) {};
		\node [style=Z dot] (14) at (2.25, 1) {};
		\node [style=Z dot] (15) at (2.25, -1) {};
		\node [style=X dot] (16) at (2.25, 0) {};
		\node [style=Z dot] (17) at (3.25, 0) {};
		\node [style=none] (19) at (5, 0) {=};
		\node [style=none] (20) at (6.25, 1) {};
		\node [style=none] (22) at (6.25, -1) {};
		\node [style=Z dot] (24) at (7.25, 1) {};
		\node [style=Z dot] (25) at (7.25, -1) {};
		\node [style=X dot] (26) at (7.25, 0) {};
		\node [style=Z dot] (27) at (8.25, 0) {};
		\node [style=none] (28) at (9, 1) {};
		\node [style=none] (29) at (9, -1) {};
		\node [style=Z dot] (30) at (2.25, -0.5) {\tiny $\pi$};
		\node [style=Z dot] (31) at (2.25, 0.5) {\tiny $\pi$};
		\node [style=Z phase dot] (32) at (8.125, 1) {$\pi$};
		\node [style=Z phase dot] (33) at (8.125, -1) {$\pi$};
		\node [style=none] (34) at (-13, 1) {};
		\node [style=none] (35) at (-10.5, 1) {};
		\node [style=none] (36) at (-13, -1) {};
		\node [style=none] (37) at (-10.5, -1) {};
		\node [style=Z dot] (38) at (-12, 1) {};
		\node [style=Z dot] (39) at (-12, -1) {};
		\node [style=X dot] (40) at (-12, 0) {};
		\node [style=Z dot] (42) at (-11, 0) {};
		\node [style=sLabel] (43) at (-9.5, 0) {$+$};
		\node [style=sLabel] (45) at (-12, 1.5) {$1$};
		\node [style=sLabel] (46) at (-12, -1.5) {$4$};
		\node [style=sLabel] (47) at (-12.5, 0) {$2$};
		\node [style=sLabel] (48) at (-10.5, 0) {$3$};
		\node [style=sLabel] (49) at (-7.75, 0) {((2,3), Z)};
		\node [style=none] (50) at (-5.5, 0) {$=$};
		\node [style=none] (51) at (10.25, 0) {=};
		\node [style=none] (52) at (11.5, 1) {};
		\node [style=none] (53) at (11.5, -1) {};
		\node [style=none] (58) at (13.5, 1) {};
		\node [style=none] (59) at (13.5, -1) {};
		\node [style=Z phase dot] (60) at (12.5, 1) {$\pi$};
		\node [style=Z phase dot] (61) at (12.5, -1) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (5);
		\draw (5) to (3.center);
		\draw (0.center) to (4);
		\draw (4) to (1.center);
		\draw (6) to (4);
		\draw (6) to (7);
		\draw (6) to (5);
		\draw (7) to (8);
		\draw (12.center) to (15);
		\draw (15) to (13.center);
		\draw (10.center) to (14);
		\draw (14) to (11.center);
		\draw (16) to (17);
		\draw (22.center) to (25);
		\draw (20.center) to (24);
		\draw (26) to (24);
		\draw (26) to (27);
		\draw (26) to (25);
		\draw (16) to (30);
		\draw (30) to (15);
		\draw (14) to (31);
		\draw (31) to (16);
		\draw (28.center) to (24);
		\draw (29.center) to (25);
		\draw (36.center) to (39);
		\draw (39) to (37.center);
		\draw (34.center) to (38);
		\draw (38) to (35.center);
		\draw (40) to (38);
		\draw (40) to (39);
		\draw (42) to (40);
		\draw (58.center) to (52.center);
		\draw (53.center) to (59.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/04-zx/fault-equivalence/ft-equiv-NP-hard.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-7.75, 0) {};
		\node [style=none] (1) at (-7.25, -0.25) {\tiny $n$};
		\node [style=none] (2) at (-6.75, 1) {};
		\node [style=none] (3) at (-6.75, -1) {};
		\node [style=none] (4) at (-5.75, -1) {};
		\node [style=none] (5) at (-5.75, 1) {};
		\node [style=none] (6) at (-6.25, 0) {$S_1$};
		\node [style=none] (7) at (-4.75, 0) {};
		\node [style=none] (8) at (-6.75, 0) {};
		\node [style=none] (9) at (-5.75, 0) {};
		\node [style=none] (10) at (-5.25, -0.25) {\tiny $n$};
		\node [style=none] (11) at (-3.25, 0) {};
		\node [style=none] (12) at (-2.75, -0.25) {\tiny $n$};
		\node [style=none] (13) at (-2.25, 1) {};
		\node [style=none] (14) at (-2.25, -1) {};
		\node [style=none] (15) at (-1.25, -1) {};
		\node [style=none] (16) at (-1.25, 1) {};
		\node [style=none] (17) at (-1.75, 0) {$S_m$};
		\node [style=none] (18) at (1.25, 0) {};
		\node [style=none] (19) at (-2.25, 0) {};
		\node [style=none] (20) at (-1.25, 0) {};
		\node [style=none] (21) at (0, -0.25) {\tiny $n$};
		\node [style=none] (22) at (-4, 0) {\dots};
		\node [style=none] (23) at (-1.75, 1) {};
		\node [style=none] (24) at (-6.25, 1) {};
		\node [style=none] (27) at (1.25, 1) {};
		\node [style=none] (28) at (1.25, -1) {};
		\node [style=none] (29) at (2.25, -1) {};
		\node [style=none] (30) at (2.25, 1) {};
		\node [style=none] (31) at (1.75, 0) {$S_1$};
		\node [style=none] (32) at (3.25, 0) {};
		\node [style=none] (33) at (1.25, 0) {};
		\node [style=none] (34) at (2.25, 0) {};
		\node [style=none] (35) at (2.75, -0.25) {\tiny $n$};
		\node [style=none] (36) at (4.75, 0) {};
		\node [style=none] (37) at (5.25, -0.25) {\tiny $n$};
		\node [style=none] (38) at (5.75, 1) {};
		\node [style=none] (39) at (5.75, -1) {};
		\node [style=none] (40) at (6.75, -1) {};
		\node [style=none] (41) at (6.75, 1) {};
		\node [style=none] (42) at (6.25, 0) {$S_m$};
		\node [style=none] (43) at (7.75, 0) {};
		\node [style=none] (44) at (5.75, 0) {};
		\node [style=none] (45) at (6.75, 0) {};
		\node [style=none] (46) at (7.25, -0.25) {\tiny $n$};
		\node [style=none] (47) at (4, 0) {\dots};
		\node [style=none] (48) at (6.25, 1) {};
		\node [style=none] (49) at (1.75, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=fault-free] (2.center)
			 to (3.center)
			 to (4.center)
			 to (5.center)
			 to cycle;
		\draw [style=fault-free] (0.center) to (8.center);
		\draw [style=thick-fault-free] (9.center) to (7.center);
		\draw [style=fault-free] (13.center)
			 to (14.center)
			 to (15.center)
			 to (16.center)
			 to cycle;
		\draw [style=thick-fault-free] (11.center) to (19.center);
		\draw [style=thick] (20.center) to (18.center);
		\draw [style=fault-free] (27.center) to (28.center);
		\draw [style=fault-free] (28.center) to (29.center);
		\draw [style=fault-free] (29.center) to (30.center);
		\draw [style=fault-free] (30.center) to (27.center);
		\draw [style=thick-fault-free] (34.center) to (32.center);
		\draw [style=fault-free] (38.center) to (39.center);
		\draw [style=fault-free] (39.center) to (40.center);
		\draw [style=fault-free] (40.center) to (41.center);
		\draw [style=fault-free] (41.center) to (38.center);
		\draw [style=thick-fault-free] (36.center) to (44.center);
		\draw [style=fault-free] (45.center) to (43.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/04-zx/fault-equivalence/naive-rewrite-error.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (93) at (-7.25, 0) {=};
		\node [style=none] (94) at (0, 0) {=};
		\node [style=none] (115) at (-8.75, -0.5) {};
		\node [style=none] (116) at (-8.75, -1.5) {};
		\node [style=none] (117) at (-8.75, 1.5) {};
		\node [style=none] (118) at (-8.75, 0.5) {};
		\node [style=X dot] (119) at (-12, 1.5) {};
		\node [style=X dot] (120) at (-11, 0.5) {};
		\node [style=X dot] (121) at (-9.5, -0.5) {};
		\node [style=X dot] (122) at (-13, 1.5) {};
		\node [style=Z dot] (123) at (-12, 0.5) {};
		\node [style=Z dot] (124) at (-9.5, -1.5) {};
		\node [style=Z dot] (125) at (-11, -0.5) {};
		\node [style=Z dot] (126) at (-13, 0.5) {};
		\node [style=Z dot] (127) at (-13, -0.5) {};
		\node [style=Z dot] (128) at (-13, -1.5) {};
		\node [style=Z dot] (129) at (-10.25, -0.5) {\tiny $\pi$};
		\node [style=none] (130) at (-1.5, -0.5) {};
		\node [style=none] (131) at (-1.5, -1.5) {};
		\node [style=none] (132) at (-1.5, 1.5) {};
		\node [style=none] (133) at (-1.5, 0.5) {};
		\node [style=X dot] (134) at (-4.75, 1.5) {};
		\node [style=X dot] (135) at (-3.75, 0.5) {};
		\node [style=X dot] (136) at (-2.75, -0.5) {};
		\node [style=X dot] (137) at (-5.75, 1.5) {};
		\node [style=Z dot] (138) at (-4.75, 0.5) {};
		\node [style=Z dot] (139) at (-2.75, -1.5) {};
		\node [style=Z dot] (140) at (-3.75, -0.5) {};
		\node [style=Z dot] (141) at (-5.75, 0.5) {};
		\node [style=Z dot] (142) at (-5.75, -0.5) {};
		\node [style=Z dot] (143) at (-5.75, -1.5) {};
		\node [style=Z dot] (144) at (-2, -0.5) {\tiny $\pi$};
		\node [style=Z dot] (145) at (-2.75, -1) {\tiny $\pi$};
		\node [style=none] (146) at (5.75, -0.5) {};
		\node [style=none] (147) at (5.75, -1.5) {};
		\node [style=none] (148) at (5.75, 1.5) {};
		\node [style=none] (149) at (5.75, 0.5) {};
		\node [style=X dot] (150) at (2.5, 1.5) {};
		\node [style=X dot] (151) at (3.5, 0.5) {};
		\node [style=X dot] (152) at (4.5, -0.5) {};
		\node [style=X dot] (153) at (1.5, 1.5) {};
		\node [style=Z dot] (154) at (2.5, 0.5) {};
		\node [style=Z dot] (155) at (4.5, -1.5) {};
		\node [style=Z dot] (156) at (3.5, -0.5) {};
		\node [style=Z dot] (157) at (1.5, 0.5) {};
		\node [style=Z dot] (158) at (1.5, -0.5) {};
		\node [style=Z dot] (159) at (1.5, -1.5) {};
		\node [style=Z dot] (160) at (5.25, -0.5) {\tiny $\pi$};
		\node [style=Z dot] (161) at (5.25, -1.5) {\tiny $\pi$};
		\node [style=none] (162) at (10.75, -0.5) {};
		\node [style=none] (163) at (10.75, -1.5) {};
		\node [style=none] (164) at (10.75, 1.5) {};
		\node [style=none] (165) at (10.75, 0.5) {};
		\node [style=Z dot] (176) at (10.25, -0.5) {\tiny $\pi$};
		\node [style=Z dot] (177) at (10.25, -1.5) {\tiny $\pi$};
		\node [style=none] (178) at (9.75, 1.5) {};
		\node [style=none] (179) at (9.75, 0.5) {};
		\node [style=X dot] (182) at (8.75, 0) {};
		\node [style=none] (183) at (9.75, -1.5) {};
		\node [style=none] (184) at (9.75, -0.5) {};
		\node [style=none] (185) at (7.25, 0) {=};
		\node [style=sLabel] (186) at (7.25, 0.75) {$r_{naive}^{-1}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (117.center) to (119);
		\draw (118.center) to (120);
		\draw (121) to (115.center);
		\draw (122) to (119);
		\draw (125) to (121);
		\draw (125) to (120);
		\draw (123) to (120);
		\draw (123) to (119);
		\draw (124) to (121);
		\draw (126) to (123);
		\draw (127) to (125);
		\draw (128) to (124);
		\draw (116.center) to (124);
		\draw (132.center) to (134);
		\draw (133.center) to (135);
		\draw (136) to (130.center);
		\draw (137) to (134);
		\draw (140) to (136);
		\draw (140) to (135);
		\draw (138) to (135);
		\draw (138) to (134);
		\draw (139) to (136);
		\draw (141) to (138);
		\draw (142) to (140);
		\draw (143) to (139);
		\draw (131.center) to (139);
		\draw (148.center) to (150);
		\draw (149.center) to (151);
		\draw (152) to (146.center);
		\draw (153) to (150);
		\draw (156) to (152);
		\draw (156) to (151);
		\draw (154) to (151);
		\draw (154) to (150);
		\draw (155) to (152);
		\draw (157) to (154);
		\draw (158) to (156);
		\draw (159) to (155);
		\draw (147.center) to (155);
		\draw [in=-180, out=-75, looseness=0.75] (182) to (183.center);
		\draw [in=-180, out=-45] (182) to (184.center);
		\draw [in=180, out=75, looseness=0.75] (182) to (178.center);
		\draw [in=180, out=45] (182) to (179.center);
		\draw (163.center) to (183.center);
		\draw (162.center) to (184.center);
		\draw (165.center) to (179.center);
		\draw (164.center) to (178.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/04-zx/fault-equivalence/naive-rewrite.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (32) at (-1.5, 0) {=};
		\node [style=sLabel] (114) at (-1.5, 0.5) {\eqref{r-naive}};
		\node [style=none] (135) at (-6, 0) {$\longmapsto$};
		\node [style=none] (145) at (5.5, 0) {$\longmapsto$};
		\node [style=black dot] (158) at (8.75, 1.5) {};
		\node [style=none] (166) at (7.75, -1.5) {};
		\node [style=none] (167) at (11.5, -1.5) {};
		\node [style=none] (168) at (11.5, -0.5) {};
		\node [style=none] (169) at (11.5, 0.5) {};
		\node [style=none] (170) at (11.5, 1.5) {};
		\node [style=none] (171) at (7.75, 1.5) {};
		\node [style=none] (172) at (7.75, 0.5) {};
		\node [style=none] (173) at (7.75, -0.5) {};
		\node [style=black dot] (180) at (9.75, 0.5) {};
		\node [style=black dot] (183) at (10.75, -0.5) {};
		\node [style=none] (210) at (-9.35, 0) {\small $\ket{cat}$};
		\node [style=none] (211) at (-8.5, -1.5) {};
		\node [style=none] (212) at (-8.5, 1.5) {};
		\node [style=none] (213) at (-8.5, 0.5) {};
		\node [style=none] (214) at (-8.5, 2) {};
		\node [style=none] (215) at (-8.5, -2) {};
		\node [style=none] (216) at (-10.5, 0) {};
		\node [style=none] (217) at (-8.5, -0.5) {};
		\node [style=none] (218) at (-7.5, -1.5) {};
		\node [style=none] (219) at (-7.5, 1.5) {};
		\node [style=none] (220) at (-7.5, 0.5) {};
		\node [style=none] (221) at (-7.5, -0.5) {};
		\node [style=none] (222) at (-3.5, 1.5) {};
		\node [style=none] (223) at (-3.5, 0.5) {};
		\node [style=none] (224) at (-3, 1.5) {};
		\node [style=none] (225) at (-3, 0.5) {};
		\node [style=X dot] (226) at (-4.5, 0) {};
		\node [style=none] (227) at (-3.5, -1.5) {};
		\node [style=none] (228) at (-3.5, -0.5) {};
		\node [style=none] (229) at (-3, -1.5) {};
		\node [style=none] (230) at (-3, -0.5) {};
		\node [style=none] (231) at (4, -0.5) {};
		\node [style=none] (232) at (4, -1.5) {};
		\node [style=none] (233) at (4, 1.5) {};
		\node [style=none] (234) at (4, 0.5) {};
		\node [style=X dot] (235) at (1.25, 1.5) {};
		\node [style=X dot] (236) at (2.25, 0.5) {};
		\node [style=X dot] (238) at (3.25, -0.5) {};
		\node [style=X dot] (239) at (0.25, 1.5) {};
		\node [style=Z dot] (240) at (1.25, 0.5) {};
		\node [style=Z dot] (241) at (3.25, -1.5) {};
		\node [style=Z dot] (242) at (2.25, -0.5) {};
		\node [style=Z dot] (243) at (0.25, 0.5) {};
		\node [style=Z dot] (244) at (0.25, -0.5) {};
		\node [style=Z dot] (245) at (0.25, -1.5) {};
		\node [style=sLabel] (246) at (7.25, 1.5) {$\ket{0}$};
		\node [style=sLabel] (247) at (7.25, 0.5) {$\ket{+}$};
		\node [style=sLabel] (248) at (7.25, -0.5) {$\ket{+}$};
		\node [style=sLabel] (249) at (7.25, -1.5) {$\ket{+}$};
		\node [style=not] (250) at (8.75, 0.5) {};
		\node [style=not] (251) at (9.75, -0.5) {};
		\node [style=not] (252) at (10.75, -1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (171.center) to (158);
		\draw (158) to (170.center);
		\draw (214.center)
			 to (216.center)
			 to (215.center)
			 to cycle;
		\draw (219.center) to (212.center);
		\draw (220.center) to (213.center);
		\draw (221.center) to (217.center);
		\draw (218.center) to (211.center);
		\draw (224.center) to (222.center);
		\draw (225.center) to (223.center);
		\draw [in=-180, out=-75, looseness=0.75] (226) to (227.center);
		\draw [in=-180, out=-45] (226) to (228.center);
		\draw (229.center) to (227.center);
		\draw (230.center) to (228.center);
		\draw [in=180, out=75, looseness=0.75] (226) to (222.center);
		\draw [in=180, out=45] (226) to (223.center);
		\draw (233.center) to (235);
		\draw (234.center) to (236);
		\draw (238) to (231.center);
		\draw (239) to (235);
		\draw (242) to (238);
		\draw (242) to (236);
		\draw (240) to (236);
		\draw (240) to (235);
		\draw (241) to (238);
		\draw (243) to (240);
		\draw (244) to (242);
		\draw (245) to (241);
		\draw (232.center) to (241);
		\draw (172.center) to (180);
		\draw (180) to (169.center);
		\draw (173.center) to (183);
		\draw (183) to (168.center);
		\draw (167.center) to (252);
		\draw (252) to (166.center);
		\draw (251) to (180);
		\draw (250) to (158);
		\draw (252) to (183);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/07-examples/steane/old/floquetify-steane-syndrome-extraction-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (-6, 1) {};
		\node [style=Z dot] (1) at (-5.5, 0) {};
		\node [style=Z dot] (2) at (-5, -1) {};
		\node [style=Z dot] (3) at (-4.5, -2) {};
		\node [style=Z dot] (4) at (-4, -3) {};
		\node [style=Z dot] (5) at (-3.5, -4) {};
		\node [style=Z dot] (6) at (-3, -5) {};
		\node [style=Z phase dot] (7) at (-2, 1) {$a \pi$};
		\node [style=Z phase dot] (8) at (-2, 0) {$b \pi$};
		\node [style=Z phase dot] (9) at (-2, -1) {$c \pi$};
		\node [style=Z phase dot] (10) at (-2, -2) {$d \pi$};
		\node [style=Z phase dot] (11) at (-2, -3) {$e \pi$};
		\node [style=Z phase dot] (12) at (-2, -4) {$f \pi$};
		\node [style=Z phase dot] (13) at (-2, -5) {$g \pi$};
		\node [style=X dot] (14) at (-6, 6.5) {};
		\node [style=X dot] (15) at (-5.5, 5.75) {};
		\node [style=X dot] (16) at (-5, 5) {};
		\node [style=X dot] (17) at (-4.5, 4.25) {};
		\node [style=X dot] (18) at (-4, 3.5) {};
		\node [style=X dot] (19) at (-3.5, 2.75) {};
		\node [style=X dot] (20) at (-3, 2) {};
		\node [style=none] (21) at (-2, 6.5) {};
		\node [style=none] (22) at (-2, 5.75) {};
		\node [style=none] (23) at (-2, 5) {};
		\node [style=none] (24) at (-2, 4.25) {};
		\node [style=none] (25) at (-2, 3.5) {};
		\node [style=none] (26) at (-2, 2.75) {};
		\node [style=none] (27) at (-2, 2) {};
		\node [style=none] (28) at (-13.5, 6.5) {};
		\node [style=none] (29) at (-13.5, 5.75) {};
		\node [style=none] (30) at (-13.5, 5) {};
		\node [style=none] (31) at (-13.5, 4.25) {};
		\node [style=none] (32) at (-13.5, 3.5) {};
		\node [style=none] (33) at (-13.5, 2.75) {};
		\node [style=none] (34) at (-13.5, 2) {};
		\node [style=X dot] (35) at (-8.5, 0) {};
		\node [style=Z dot] (36) at (-8.5, -3) {};
		\node [style=Z dot] (37) at (-13.5, -3) {};
		\node [style=X dot] (38) at (-13.5, 0) {};
		\node [style=Z dot] (39) at (-13.5, -5) {};
		\node [style=Z dot] (40) at (-13.5, 1) {};
		\node [style=X dot] (41) at (-13.5, -4) {};
		\node [style=X dot] (42) at (-13.5, -1) {};
		\node [style=X dot] (43) at (-3.5, -6) {};
		\node [style=X dot] (44) at (-13.5, -6) {};
		\node [style=X dot] (45) at (-13.5, -2) {};
		\node [style=X dot] (46) at (-10.5, -4) {};
		\node [style=Z dot] (47) at (-10.5, -5) {};
		\node [style=X dot] (48) at (-9.5, -2) {};
		\node [style=Z dot] (49) at (-9.5, 1) {};
		\node [style=X dot] (50) at (-10.5, -1) {};
		\node [style=Z dot] (51) at (-10.5, -3) {};
		\node [style=X dot] (52) at (-11.5, -2) {};
		\node [style=Z dot] (53) at (-11.5, -5) {};
		\node [style=X dot] (54) at (-12.5, 0) {};
		\node [style=Z dot] (55) at (-12.5, 1) {};
		\node [style=X dot] (56) at (-7.5, -1) {};
		\node [style=Z dot] (57) at (-7.5, -2) {};
		\node [style=X dot] (58) at (-12.5, -4) {};
		\node [style=Z dot] (59) at (-12.5, -3) {};
		\node [style=X dot] (60) at (-6.5, -6) {};
		\node [style=Z dot] (61) at (-6.5, 0) {};
		\node [style=X dot] (62) at (-4.5, -6) {};
		\node [style=Z dot] (63) at (-4.5, -4) {};
		\node [style=X dot] (64) at (-5.5, -6) {};
		\node [style=Z dot] (65) at (-5.5, -2) {};
		\node [style=none] (66) at (0, 0.5) {$=$};
		\node [style=Z dot] (67) at (8.5, 1) {};
		\node [style=Z dot] (68) at (9, 0) {};
		\node [style=Z dot] (69) at (9.5, -1) {};
		\node [style=Z dot] (70) at (10, -2) {};
		\node [style=Z dot] (71) at (10.5, -3) {};
		\node [style=Z dot] (72) at (11, -4) {};
		\node [style=Z dot] (73) at (11.5, -5) {};
		\node [style=Z phase dot] (74) at (12.5, 1) {$a \pi$};
		\node [style=Z phase dot] (75) at (12.5, 0) {$b \pi$};
		\node [style=Z phase dot] (76) at (12.5, -1) {$c \pi$};
		\node [style=Z phase dot] (77) at (12.5, -2) {$d \pi$};
		\node [style=Z phase dot] (78) at (12.5, -3) {$e \pi$};
		\node [style=Z phase dot] (79) at (12.5, -4) {$f \pi$};
		\node [style=Z phase dot] (80) at (12.5, -5) {$g \pi$};
		\node [style=X dot] (81) at (8.5, 6.5) {};
		\node [style=X dot] (82) at (9, 5.75) {};
		\node [style=X dot] (83) at (9.5, 5) {};
		\node [style=X dot] (84) at (10, 4.25) {};
		\node [style=X dot] (85) at (10.5, 3.5) {};
		\node [style=X dot] (86) at (11, 2.75) {};
		\node [style=X dot] (87) at (11.5, 2) {};
		\node [style=none] (88) at (12.5, 6.5) {};
		\node [style=none] (89) at (12.5, 5.75) {};
		\node [style=none] (90) at (12.5, 5) {};
		\node [style=none] (91) at (12.5, 4.25) {};
		\node [style=none] (92) at (12.5, 3.5) {};
		\node [style=none] (93) at (12.5, 2.75) {};
		\node [style=none] (94) at (12.5, 2) {};
		\node [style=none] (95) at (2, 6.5) {};
		\node [style=none] (96) at (2, 5.75) {};
		\node [style=none] (97) at (2, 5) {};
		\node [style=none] (98) at (2, 4.25) {};
		\node [style=none] (99) at (2, 3.5) {};
		\node [style=none] (100) at (2, 2.75) {};
		\node [style=none] (101) at (2, 2) {};
		\node [style=X dot] (102) at (6, 0) {};
		\node [style=Z dot] (103) at (6, -3) {};
		\node [style=X dot] (104) at (2, -1) {};
		\node [style=X dot] (105) at (11, -6) {};
		\node [style=X dot] (106) at (2, -6) {};
		\node [style=X dot] (107) at (4, -4) {};
		\node [style=Z dot] (108) at (4, -5) {};
		\node [style=X dot] (109) at (5, -2) {};
		\node [style=Z dot] (110) at (5, 1) {};
		\node [style=X dot] (111) at (4, -1) {};
		\node [style=Z dot] (112) at (4, -3) {};
		\node [style=none] (113) at (3, -2) {};
		\node [style=none] (114) at (3, -5) {};
		\node [style=none] (115) at (2, 0) {};
		\node [style=none] (116) at (2, 1) {};
		\node [style=X dot] (117) at (7, -1) {};
		\node [style=Z dot] (118) at (7, -2) {};
		\node [style=none] (119) at (2, -4) {};
		\node [style=none] (120) at (2, -3) {};
		\node [style=X dot] (121) at (8, -6) {};
		\node [style=Z dot] (122) at (8, 0) {};
		\node [style=X dot] (123) at (10, -6) {};
		\node [style=Z dot] (124) at (10, -4) {};
		\node [style=X dot] (125) at (9, -6) {};
		\node [style=Z dot] (126) at (9, -2) {};
		\node [style=none] (127) at (0, 1) {\FERewrite{elim-rewrite},};
		\node [style=none] (128) at (0, 1.5) {\FERewrite{fuse-rewrite}};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (13) to (6);
		\draw (7) to (0);
		\draw (1) to (8);
		\draw (9) to (2);
		\draw (10) to (3);
		\draw (11) to (4);
		\draw (12) to (5);
		\draw (20) to (6);
		\draw (5) to (19);
		\draw (4) to (18);
		\draw (17) to (3);
		\draw (2) to (16);
		\draw (15) to (1);
		\draw (0) to (14);
		\draw (34.center) to (20);
		\draw (20) to (27.center);
		\draw (26.center) to (19);
		\draw (19) to (33.center);
		\draw (32.center) to (18);
		\draw (18) to (25.center);
		\draw (24.center) to (17);
		\draw (17) to (31.center);
		\draw (30.center) to (16);
		\draw (16) to (23.center);
		\draw (22.center) to (15);
		\draw (15) to (29.center);
		\draw (28.center) to (14);
		\draw (21.center) to (14);
		\draw (54) to (55);
		\draw (58) to (59);
		\draw (52) to (53);
		\draw (46) to (47);
		\draw (50) to (51);
		\draw (48) to (49);
		\draw (35) to (36);
		\draw (56) to (57);
		\draw (60) to (61);
		\draw (64) to (65);
		\draw (63) to (62);
		\draw (40) to (55);
		\draw (54) to (38);
		\draw (42) to (50);
		\draw (49) to (55);
		\draw (54) to (35);
		\draw (56) to (50);
		\draw (57) to (48);
		\draw (45) to (52);
		\draw (52) to (48);
		\draw (36) to (51);
		\draw (51) to (59);
		\draw (59) to (37);
		\draw (41) to (58);
		\draw (58) to (46);
		\draw (39) to (53);
		\draw (53) to (47);
		\draw (44) to (60);
		\draw (60) to (64);
		\draw (64) to (62);
		\draw (43) to (62);
		\draw (63) to (46);
		\draw (65) to (57);
		\draw (35) to (61);
		\draw (49) to (0);
		\draw (1) to (61);
		\draw (3) to (65);
		\draw (5) to (63);
		\draw (6) to (47);
		\draw (4) to (36);
		\draw (2) to (56);
		\draw (80) to (73);
		\draw (74) to (67);
		\draw (68) to (75);
		\draw (76) to (69);
		\draw (77) to (70);
		\draw (78) to (71);
		\draw (79) to (72);
		\draw (87) to (73);
		\draw (72) to (86);
		\draw (71) to (85);
		\draw (84) to (70);
		\draw (69) to (83);
		\draw (82) to (68);
		\draw (67) to (81);
		\draw (101.center) to (87);
		\draw (87) to (94.center);
		\draw (93.center) to (86);
		\draw (86) to (100.center);
		\draw (99.center) to (85);
		\draw (85) to (92.center);
		\draw (91.center) to (84);
		\draw (84) to (98.center);
		\draw (97.center) to (83);
		\draw (83) to (90.center);
		\draw (89.center) to (82);
		\draw (82) to (96.center);
		\draw (95.center) to (81);
		\draw (88.center) to (81);
		\draw (115.center) to (116.center);
		\draw (119.center) to (120.center);
		\draw (113.center) to (114.center);
		\draw (107) to (108);
		\draw (111) to (112);
		\draw (109) to (110);
		\draw (102) to (103);
		\draw (117) to (118);
		\draw (121) to (122);
		\draw (125) to (126);
		\draw (124) to (123);
		\draw (104) to (111);
		\draw (110) to (116.center);
		\draw (115.center) to (102);
		\draw (117) to (111);
		\draw (118) to (109);
		\draw (113.center) to (109);
		\draw (103) to (112);
		\draw (112) to (120.center);
		\draw (119.center) to (107);
		\draw (114.center) to (108);
		\draw (106) to (121);
		\draw (121) to (125);
		\draw (125) to (123);
		\draw (105) to (123);
		\draw (124) to (107);
		\draw (126) to (118);
		\draw (102) to (122);
		\draw (110) to (67);
		\draw (68) to (122);
		\draw (70) to (126);
		\draw (72) to (124);
		\draw (73) to (108);
		\draw (71) to (103);
		\draw (69) to (117);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/07-examples/steane/old/floquetify-steane-syndrome-extraction-2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-14.5, 0) {$=$};
		\node [style=Z dot] (1) at (-11.5, 0) {};
		\node [style=Z dot] (2) at (-5.5, 0) {};
		\node [style=Z dot] (3) at (-5, -1) {};
		\node [style=Z dot] (4) at (-4.5, -2) {};
		\node [style=Z dot] (5) at (-4, -3) {};
		\node [style=Z dot] (6) at (-3.5, -4) {};
		\node [style=Z dot] (7) at (-3, -5) {};
		\node [style=Z phase dot] (8) at (-12.5, 0) {$a \pi$};
		\node [style=Z phase dot] (9) at (-2, 0) {$b \pi$};
		\node [style=Z phase dot] (10) at (-2, -1) {$c \pi$};
		\node [style=Z phase dot] (11) at (-2, -2) {$d \pi$};
		\node [style=Z phase dot] (12) at (-2, -3) {$e \pi$};
		\node [style=Z phase dot] (13) at (-2, -4) {$f \pi$};
		\node [style=Z phase dot] (14) at (-2, -5) {$g \pi$};
		\node [style=X dot] (15) at (-11.5, 5.5) {};
		\node [style=X dot] (16) at (-5.5, 4.75) {};
		\node [style=X dot] (17) at (-5, 4) {};
		\node [style=X dot] (18) at (-4.5, 3.25) {};
		\node [style=X dot] (19) at (-4, 2.5) {};
		\node [style=X dot] (20) at (-3.5, 1.75) {};
		\node [style=X dot] (21) at (-3, 1) {};
		\node [style=none] (22) at (-2, 5.5) {};
		\node [style=none] (23) at (-2, 4.75) {};
		\node [style=none] (24) at (-2, 4) {};
		\node [style=none] (25) at (-2, 3.25) {};
		\node [style=none] (26) at (-2, 2.5) {};
		\node [style=none] (27) at (-2, 1.75) {};
		\node [style=none] (28) at (-2, 1) {};
		\node [style=none] (29) at (-12.5, 5.5) {};
		\node [style=none] (30) at (-12.5, 4.75) {};
		\node [style=none] (31) at (-12.5, 4) {};
		\node [style=none] (32) at (-12.5, 3.25) {};
		\node [style=none] (33) at (-12.5, 2.5) {};
		\node [style=none] (34) at (-12.5, 1.75) {};
		\node [style=none] (35) at (-12.5, 1) {};
		\node [style=X dot] (36) at (-8.5, 0) {};
		\node [style=Z dot] (37) at (-8.5, -3) {};
		\node [style=X dot] (38) at (-12.5, -1) {};
		\node [style=X dot] (39) at (-3.5, -6) {};
		\node [style=X dot] (40) at (-12.5, -6) {};
		\node [style=X dot] (41) at (-10.5, -4) {};
		\node [style=Z dot] (42) at (-10.5, -5) {};
		\node [style=X dot] (43) at (-9.5, -2) {};
		\node [style=Z dot] (44) at (-9.5, 0) {};
		\node [style=X dot] (45) at (-10.5, -1) {};
		\node [style=Z dot] (46) at (-10.5, -3) {};
		\node [style=none] (47) at (-11.5, -2) {};
		\node [style=none] (48) at (-11.5, -5) {};
		\node [style=X dot] (49) at (-7.5, -1) {};
		\node [style=Z dot] (50) at (-7.5, -2) {};
		\node [style=none] (51) at (-12.5, -4) {};
		\node [style=none] (52) at (-12.5, -3) {};
		\node [style=X dot] (53) at (-6.5, -6) {};
		\node [style=Z dot] (54) at (-6.5, 0) {};
		\node [style=X dot] (55) at (-4.5, -6) {};
		\node [style=Z dot] (56) at (-4.5, -4) {};
		\node [style=X dot] (57) at (-5.5, -6) {};
		\node [style=Z dot] (58) at (-5.5, -2) {};
		\node [style=none] (59) at (0, 0) {$=$};
		\node [style=Z dot] (60) at (3, 0) {};
		\node [style=Z dot] (61) at (10.5, 0) {};
		\node [style=Z dot] (62) at (11, -1) {};
		\node [style=Z dot] (63) at (11.5, -2) {};
		\node [style=Z dot] (64) at (12, -3) {};
		\node [style=Z dot] (65) at (12.5, -4) {};
		\node [style=Z dot] (66) at (3.5, -2) {};
		\node [style=Z phase dot] (67) at (2, 0) {$a \pi$};
		\node [style=Z phase dot] (68) at (13.5, 0) {$b \pi$};
		\node [style=Z phase dot] (69) at (13.5, -1) {$c \pi$};
		\node [style=Z phase dot] (70) at (13.5, -2) {$d \pi$};
		\node [style=Z phase dot] (71) at (13.5, -3) {$e \pi$};
		\node [style=Z phase dot] (72) at (13.5, -4) {$f \pi$};
		\node [style=Z phase dot] (73) at (2, -2) {$g \pi$};
		\node [style=X dot] (74) at (3, 5.5) {};
		\node [style=X dot] (75) at (10.5, 4.75) {};
		\node [style=X dot] (76) at (11, 4) {};
		\node [style=X dot] (77) at (11.5, 3.25) {};
		\node [style=X dot] (78) at (12, 2.5) {};
		\node [style=X dot] (79) at (12.5, 1.75) {};
		\node [style=X dot] (80) at (3.5, 1) {};
		\node [style=none] (81) at (13.5, 5.5) {};
		\node [style=none] (82) at (13.5, 4.75) {};
		\node [style=none] (83) at (13.5, 4) {};
		\node [style=none] (84) at (13.5, 3.25) {};
		\node [style=none] (85) at (13.5, 2.5) {};
		\node [style=none] (86) at (13.5, 1.75) {};
		\node [style=none] (87) at (13.5, 1) {};
		\node [style=none] (88) at (2, 5.5) {};
		\node [style=none] (89) at (2, 4.75) {};
		\node [style=none] (90) at (2, 4) {};
		\node [style=none] (91) at (2, 3.25) {};
		\node [style=none] (92) at (2, 2.5) {};
		\node [style=none] (93) at (2, 1.75) {};
		\node [style=none] (94) at (2, 1) {};
		\node [style=X dot] (95) at (7.5, 0) {};
		\node [style=Z dot] (96) at (7.5, -3) {};
		\node [style=X dot] (97) at (2, -1) {};
		\node [style=X dot] (98) at (12.5, -5) {};
		\node [style=X dot] (99) at (2, -5) {};
		\node [style=X dot] (100) at (4.5, -4) {};
		\node [style=Z dot] (101) at (4.5, -2) {};
		\node [style=X dot] (102) at (6.5, -2) {};
		\node [style=Z dot] (103) at (6.5, 0) {};
		\node [style=X dot] (104) at (5.5, -1) {};
		\node [style=Z dot] (105) at (5.5, -3) {};
		\node [style=X dot] (106) at (8.5, -1) {};
		\node [style=Z dot] (107) at (8.5, -2) {};
		\node [style=none] (108) at (2, -4) {};
		\node [style=none] (109) at (2, -3) {};
		\node [style=X dot] (110) at (9.5, -5) {};
		\node [style=Z dot] (111) at (9.5, 0) {};
		\node [style=X dot] (112) at (11.5, -5) {};
		\node [style=Z dot] (113) at (11.5, -4) {};
		\node [style=X dot] (114) at (10.5, -5) {};
		\node [style=Z dot] (115) at (10.5, -2) {};
		\node [style=none] (116) at (0, 0.5) {\OCM};
		\node [style=none] (117) at (-14.5, 0.5) {\OCM};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (14) to (7);
		\draw (8) to (1);
		\draw (2) to (9);
		\draw (10) to (3);
		\draw (11) to (4);
		\draw (12) to (5);
		\draw (13) to (6);
		\draw (21) to (7);
		\draw (6) to (20);
		\draw (5) to (19);
		\draw (18) to (4);
		\draw (3) to (17);
		\draw (16) to (2);
		\draw (1) to (15);
		\draw (35.center) to (21);
		\draw (21) to (28.center);
		\draw (27.center) to (20);
		\draw (20) to (34.center);
		\draw (33.center) to (19);
		\draw (19) to (26.center);
		\draw (25.center) to (18);
		\draw (18) to (32.center);
		\draw (31.center) to (17);
		\draw (17) to (24.center);
		\draw (23.center) to (16);
		\draw (16) to (30.center);
		\draw (29.center) to (15);
		\draw (22.center) to (15);
		\draw (51.center) to (52.center);
		\draw (47.center) to (48.center);
		\draw (41) to (42);
		\draw (45) to (46);
		\draw (43) to (44);
		\draw (36) to (37);
		\draw (49) to (50);
		\draw (53) to (54);
		\draw (57) to (58);
		\draw (56) to (55);
		\draw (38) to (45);
		\draw (49) to (45);
		\draw (50) to (43);
		\draw (47.center) to (43);
		\draw (37) to (46);
		\draw (46) to (52.center);
		\draw (51.center) to (41);
		\draw (48.center) to (42);
		\draw (40) to (53);
		\draw (53) to (57);
		\draw (57) to (55);
		\draw (39) to (55);
		\draw (56) to (41);
		\draw (58) to (50);
		\draw (36) to (54);
		\draw (44) to (1);
		\draw (2) to (54);
		\draw (4) to (58);
		\draw (6) to (56);
		\draw (7) to (42);
		\draw (5) to (37);
		\draw (3) to (49);
		\draw (44) to (36);
		\draw (73) to (66);
		\draw (67) to (60);
		\draw (61) to (68);
		\draw (69) to (62);
		\draw (70) to (63);
		\draw (71) to (64);
		\draw (72) to (65);
		\draw (80) to (66);
		\draw (65) to (79);
		\draw (64) to (78);
		\draw (77) to (63);
		\draw (62) to (76);
		\draw (75) to (61);
		\draw (60) to (74);
		\draw (94.center) to (80);
		\draw (80) to (87.center);
		\draw (86.center) to (79);
		\draw (79) to (93.center);
		\draw (92.center) to (78);
		\draw (78) to (85.center);
		\draw (84.center) to (77);
		\draw (77) to (91.center);
		\draw (90.center) to (76);
		\draw (76) to (83.center);
		\draw (82.center) to (75);
		\draw (75) to (89.center);
		\draw (88.center) to (74);
		\draw (81.center) to (74);
		\draw (108.center) to (109.center);
		\draw (100) to (101);
		\draw (104) to (105);
		\draw (102) to (103);
		\draw (95) to (96);
		\draw (106) to (107);
		\draw (110) to (111);
		\draw (114) to (115);
		\draw (113) to (112);
		\draw (97) to (104);
		\draw (106) to (104);
		\draw (107) to (102);
		\draw (96) to (105);
		\draw (105) to (109.center);
		\draw (108.center) to (100);
		\draw (99) to (110);
		\draw (110) to (114);
		\draw (114) to (112);
		\draw (98) to (112);
		\draw (113) to (100);
		\draw (115) to (107);
		\draw (95) to (111);
		\draw (103) to (60);
		\draw (61) to (111);
		\draw (63) to (115);
		\draw (65) to (113);
		\draw (66) to (101);
		\draw (64) to (96);
		\draw (62) to (106);
		\draw (103) to (95);
		\draw (101) to (102);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/07-examples/steane/old/floquetify-steane-syndrome-extraction-3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-2, 0) {$=$};
		\node [style=Z dot] (1) at (1, -0.5) {};
		\node [style=Z dot] (2) at (9.25, -0.5) {};
		\node [style=Z dot] (3) at (9.75, -1.5) {};
		\node [style=Z dot] (4) at (10.25, -2.5) {};
		\node [style=Z dot] (5) at (10.75, -3.5) {};
		\node [style=Z dot] (6) at (1.5, -3.5) {};
		\node [style=Z dot] (7) at (2.25, -2.5) {};
		\node [style=Z phase dot] (8) at (0, -0.5) {$a \pi$};
		\node [style=Z phase dot] (9) at (11.75, -0.5) {$b \pi$};
		\node [style=Z phase dot] (10) at (11.75, -1.5) {$c \pi$};
		\node [style=Z phase dot] (11) at (11.75, -2.5) {$d \pi$};
		\node [style=Z phase dot] (12) at (11.75, -3.5) {$e \pi$};
		\node [style=Z phase dot] (13) at (0, -3.5) {$f \pi$};
		\node [style=Z phase dot] (14) at (0, -2.5) {$g \pi$};
		\node [style=X dot] (15) at (1, 5) {};
		\node [style=X dot] (16) at (9.25, 4.25) {};
		\node [style=X dot] (17) at (9.75, 3.5) {};
		\node [style=X dot] (18) at (10.25, 2.75) {};
		\node [style=X dot] (19) at (10.75, 2) {};
		\node [style=X dot] (20) at (1.5, 1.25) {};
		\node [style=X dot] (21) at (2.25, 0.5) {};
		\node [style=none] (22) at (11.75, 5) {};
		\node [style=none] (23) at (11.75, 4.25) {};
		\node [style=none] (24) at (11.75, 3.5) {};
		\node [style=none] (25) at (11.75, 2.75) {};
		\node [style=none] (26) at (11.75, 2) {};
		\node [style=none] (27) at (11.75, 1.25) {};
		\node [style=none] (28) at (11.75, 0.5) {};
		\node [style=none] (29) at (0, 5) {};
		\node [style=none] (30) at (0, 4.25) {};
		\node [style=none] (31) at (0, 3.5) {};
		\node [style=none] (32) at (0, 2.75) {};
		\node [style=none] (33) at (0, 2) {};
		\node [style=none] (34) at (0, 1.25) {};
		\node [style=none] (35) at (0, 0.5) {};
		\node [style=X dot] (36) at (6.25, -0.5) {};
		\node [style=Z dot] (37) at (6.25, -3.5) {};
		\node [style=X dot] (38) at (0, -1.5) {};
		\node [style=X dot] (39) at (3.25, -3.5) {};
		\node [style=Z dot] (40) at (3.25, -2.5) {};
		\node [style=X dot] (41) at (5.25, -2.5) {};
		\node [style=Z dot] (42) at (5.25, -0.5) {};
		\node [style=X dot] (43) at (4.25, -1.5) {};
		\node [style=Z dot] (44) at (4.25, -3.5) {};
		\node [style=X dot] (45) at (7.25, -1.5) {};
		\node [style=Z dot] (46) at (7.25, -2.5) {};
		\node [style=Z dot] (47) at (8.25, -0.5) {};
		\node [style=Z dot] (48) at (2.25, -3.5) {};
		\node [style=X dot] (49) at (9.25, -4.5) {};
		\node [style=Z dot] (50) at (9.25, -2.5) {};
		\node [style=X dot] (51) at (8.25, -4.5) {};
		\node [style=X dot] (52) at (2.25, -4.5) {};
		\node [style=X dot] (53) at (11.75, -4.5) {};
		\node [style=X dot] (54) at (0, -4.5) {};
		\node [style=none] (55) at (-2, 0.5) {\OCM};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (14) to (7);
		\draw (8) to (1);
		\draw (2) to (9);
		\draw (10) to (3);
		\draw (11) to (4);
		\draw (12) to (5);
		\draw (13) to (6);
		\draw (21) to (7);
		\draw (6) to (20);
		\draw (5) to (19);
		\draw (18) to (4);
		\draw (3) to (17);
		\draw (16) to (2);
		\draw (1) to (15);
		\draw (35.center) to (21);
		\draw (21) to (28.center);
		\draw (27.center) to (20);
		\draw (20) to (34.center);
		\draw (33.center) to (19);
		\draw (19) to (26.center);
		\draw (25.center) to (18);
		\draw (18) to (32.center);
		\draw (31.center) to (17);
		\draw (17) to (24.center);
		\draw (23.center) to (16);
		\draw (16) to (30.center);
		\draw (29.center) to (15);
		\draw (22.center) to (15);
		\draw (39) to (40);
		\draw (43) to (44);
		\draw (41) to (42);
		\draw (36) to (37);
		\draw (45) to (46);
		\draw (49) to (50);
		\draw (38) to (43);
		\draw (45) to (43);
		\draw (46) to (41);
		\draw (37) to (44);
		\draw (48) to (39);
		\draw (50) to (46);
		\draw (36) to (47);
		\draw (42) to (1);
		\draw (2) to (47);
		\draw (4) to (50);
		\draw (6) to (48);
		\draw (7) to (40);
		\draw (5) to (37);
		\draw (3) to (45);
		\draw (42) to (36);
		\draw (40) to (41);
		\draw (44) to (39);
		\draw (49) to (51);
		\draw (47) to (51);
		\draw (52) to (48);
		\draw (53) to (49);
		\draw (51) to (52);
		\draw (54) to (52);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/07-examples/steane/old/steane-code-syndrome-measurements.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=X dot] (0) at (-1, 2) {};
		\node [style=X dot] (1) at (-1, 1) {};
		\node [style=X dot] (2) at (-1, 0) {};
		\node [style=X dot] (3) at (-1, -1) {};
		\node [style=X dot] (4) at (1, 1) {};
		\node [style=X dot] (5) at (1, 0) {};
		\node [style=X dot] (6) at (1, -2) {};
		\node [style=X dot] (7) at (1, -3) {};
		\node [style=X dot] (8) at (3, 0) {};
		\node [style=X dot] (9) at (3, -1) {};
		\node [style=X dot] (10) at (3, -3) {};
		\node [style=X dot] (11) at (3, -4) {};
		\node [style=none] (12) at (-3, 2) {};
		\node [style=none] (13) at (-3, 1) {};
		\node [style=none] (14) at (-3, 0) {};
		\node [style=none] (15) at (-3, -1) {};
		\node [style=none] (16) at (-3, -2) {};
		\node [style=none] (17) at (-3, -3) {};
		\node [style=none] (18) at (-3, -4) {};
		\node [style=Z dot] (19) at (-2, 0.5) {};
		\node [style=Z dot] (20) at (0, -1.5) {};
		\node [style=Z dot] (21) at (2, -2.5) {};
		\node [style=Z dot] (22) at (5, 2) {};
		\node [style=Z dot] (23) at (5, 1) {};
		\node [style=Z dot] (24) at (5, 0) {};
		\node [style=Z dot] (25) at (5, -1) {};
		\node [style=Z dot] (26) at (7, 1) {};
		\node [style=Z dot] (27) at (7, 0) {};
		\node [style=Z dot] (28) at (7, -2) {};
		\node [style=Z dot] (29) at (7, -3) {};
		\node [style=Z dot] (30) at (9, 0) {};
		\node [style=Z dot] (31) at (9, -1) {};
		\node [style=Z dot] (32) at (9, -3) {};
		\node [style=Z dot] (33) at (9, -4) {};
		\node [style=X dot] (34) at (4, 0.5) {};
		\node [style=X dot] (35) at (6, -1.5) {};
		\node [style=X dot] (36) at (8, -2.5) {};
		\node [style=none] (37) at (10, 2) {};
		\node [style=none] (38) at (10, 1) {};
		\node [style=none] (39) at (10, 0) {};
		\node [style=none] (40) at (10, -1) {};
		\node [style=none] (41) at (10, -2) {};
		\node [style=none] (42) at (10, -3) {};
		\node [style=none] (43) at (10, -4) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (18.center) to (11);
		\draw (17.center) to (7);
		\draw (16.center) to (6);
		\draw (15.center) to (3);
		\draw (14.center) to (2);
		\draw (13.center) to (1);
		\draw (12.center) to (0);
		\draw [style=fault-free] (0) to (19);
		\draw [style=fault-free] (19) to (1);
		\draw [style=fault-free] (19) to (2);
		\draw [style=fault-free] (19) to (3);
		\draw [style=fault-free] (4) to (20);
		\draw [style=fault-free] (20) to (5);
		\draw [style=fault-free] (20) to (6);
		\draw [style=fault-free] (20) to (7);
		\draw [style=fault-free] (8) to (21);
		\draw [style=fault-free] (21) to (9);
		\draw [style=fault-free] (21) to (10);
		\draw [style=fault-free] (21) to (11);
		\draw [style=fault-free] (7) to (10);
		\draw [style=fault-free] (3) to (9);
		\draw [style=fault-free] (2) to (5);
		\draw [style=fault-free] (5) to (8);
		\draw [style=fault-free] (1) to (4);
		\draw [style=fault-free] (22) to (34);
		\draw [style=fault-free] (34) to (23);
		\draw [style=fault-free] (34) to (24);
		\draw [style=fault-free] (34) to (25);
		\draw [style=fault-free] (26) to (35);
		\draw [style=fault-free] (35) to (27);
		\draw [style=fault-free] (35) to (28);
		\draw [style=fault-free] (35) to (29);
		\draw [style=fault-free] (30) to (36);
		\draw [style=fault-free] (36) to (31);
		\draw [style=fault-free] (36) to (32);
		\draw [style=fault-free] (36) to (33);
		\draw [style=fault-free] (29) to (32);
		\draw [style=fault-free] (25) to (31);
		\draw [style=fault-free] (24) to (27);
		\draw [style=fault-free] (27) to (30);
		\draw [style=fault-free] (23) to (26);
		\draw [style=fault-free] (0) to (22);
		\draw [style=fault-free] (4) to (23);
		\draw [style=fault-free] (8) to (24);
		\draw [style=fault-free] (9) to (25);
		\draw [style=fault-free] (6) to (28);
		\draw [style=fault-free] (10) to (29);
		\draw [style=fault-free] (11) to (33);
		\draw (22) to (37.center);
		\draw (26) to (38.center);
		\draw (30) to (39.center);
		\draw (31) to (40.center);
		\draw (28) to (41.center);
		\draw (32) to (42.center);
		\draw (33) to (43.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/fault-tolerance/0-filter.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=none] (1) at (-0.75, 0) {};
		\node [style=none] (2) at (-1, 0.5) {};
		\node [style=none] (3) at (-0.75, 0.5) {};
		\node [style=none] (4) at (-1, -0.5) {};
		\node [style=none] (5) at (-0.75, -0.5) {};
		\node [style=none] (6) at (-0.875, -1) {0};
		\node [style=none] (7) at (-2, 0) {};
		\node [style=none] (8) at (0.25, 0) {};
		\node [style=none] (9) at (1.25, 0) {:=};
		\node [style=none] (10) at (2.5, 0) {$\sum$};
		\node [style=none] (11) at (2.5, -0.75) {\tiny $\phi \in im(enc)$};
		\node [style=none] (12) at (3.5, 0) {};
		\node [style=none] (13) at (4.5, 0) {};
		\node [style=none] (14) at (4.5, 0.5) {};
		\node [style=none] (15) at (4.5, -0.5) {};
		\node [style=none] (16) at (5.5, 0) {};
		\node [style=none] (17) at (7.75, 0) {};
		\node [style=none] (18) at (6.75, 0) {};
		\node [style=none] (19) at (6.75, 0.5) {};
		\node [style=none] (20) at (6.75, -0.5) {};
		\node [style=none] (21) at (5.75, 0) {};
		\node [style=none] (22) at (4.775, 0) {\small $\phi$};
		\node [style=none] (23) at (6.475, 0) {\small $\phi$};
		\node [style=none] (24) at (-1, -3) {};
		\node [style=none] (25) at (-0.75, -3) {};
		\node [style=none] (26) at (-1, -2.5) {};
		\node [style=none] (27) at (-0.75, -2.5) {};
		\node [style=none] (28) at (-1, -3.5) {};
		\node [style=none] (29) at (-0.75, -3.5) {};
		\node [style=none] (30) at (-0.875, -4) {r};
		\node [style=none] (31) at (-2, -3) {};
		\node [style=none] (32) at (0.25, -3) {};
		\node [style=none] (33) at (1.25, -3) {:=};
		\node [style=none] (34) at (2.5, -3) {$\sum$};
		\node [style=none] (35) at (2.5, -3.75) {\tiny $E \in P_n$};
		\node [style=none] (48) at (2.5, -2.25) {\tiny $|E| \leq r$};
		\node [style=none] (49) at (6.25, -3) {};
		\node [style=none] (50) at (6.5, -3) {};
		\node [style=none] (51) at (6.25, -2.5) {};
		\node [style=none] (52) at (6.5, -2.5) {};
		\node [style=none] (53) at (6.25, -3.5) {};
		\node [style=none] (54) at (6.5, -3.5) {};
		\node [style=none] (55) at (6.375, -4) {0};
		\node [style=none] (56) at (3.5, -3) {};
		\node [style=none] (57) at (7.5, -3) {};
		\node [style=none] (58) at (4.5, -2.5) {};
		\node [style=none] (59) at (5.25, -2.5) {};
		\node [style=none] (60) at (4.5, -3.5) {};
		\node [style=none] (61) at (5.25, -3.5) {};
		\node [style=none] (62) at (4.5, -3) {};
		\node [style=none] (63) at (5.25, -3) {};
		\node [style=none] (64) at (4.875, -2.95) {\tiny $E^\dagger$};
		\node [style=none] (65) at (7.5, -2.5) {};
		\node [style=none] (66) at (8.25, -2.5) {};
		\node [style=none] (67) at (7.5, -3.5) {};
		\node [style=none] (68) at (8.25, -3.5) {};
		\node [style=none] (69) at (7.5, -3) {};
		\node [style=none] (70) at (8.25, -3) {};
		\node [style=none] (71) at (7.875, -3) {\tiny $E$};
		\node [style=none] (72) at (9.25, -3) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center)
			 to (3.center)
			 to (5.center)
			 to (4.center)
			 to cycle;
		\draw [style=thick] (7.center) to (0.center);
		\draw [style=thick] (1.center) to (8.center);
		\draw (14.center)
			 to (16.center)
			 to (15.center)
			 to cycle;
		\draw [style=thick] (12.center) to (13.center);
		\draw (19.center)
			 to (21.center)
			 to (20.center)
			 to cycle;
		\draw [style=thick] (17.center) to (18.center);
		\draw (26.center)
			 to (27.center)
			 to (29.center)
			 to (28.center)
			 to cycle;
		\draw [style=thick] (31.center) to (24.center);
		\draw [style=thick] (25.center) to (32.center);
		\draw (53.center)
			 to (51.center)
			 to (52.center)
			 to (54.center)
			 to cycle;
		\draw [style=thick] (50.center) to (57.center);
		\draw (58.center)
			 to (60.center)
			 to (61.center)
			 to (59.center)
			 to cycle;
		\draw [style=thick] (63.center) to (49.center);
		\draw [style=thick] (56.center) to (62.center);
		\draw (67.center)
			 to (68.center)
			 to (66.center)
			 to (65.center)
			 to cycle;
		\draw [style=thick] (70.center) to (72.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/fault-tolerance/def-correctness.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-5, 1) {};
		\node [style=none] (1) at (-5, 0) {};
		\node [style=none] (2) at (-4, 1.5) {};
		\node [style=none] (3) at (-4, -0.5) {};
		\node [style=none] (4) at (-5, 0.5) {};
		\node [style=none] (5) at (-6, 0.5) {};
		\node [style=none] (6) at (-4.5, 0.5) {\tiny $enc$};
		\node [style=none] (7) at (-4, 0.5) {};
		\node [style=none] (8) at (-1, 0) {};
		\node [style=none] (9) at (1, 0.5) {};
		\node [style=none] (10) at (2, 0.5) {};
		\node [style=none] (11) at (-3, 1) {};
		\node [style=none] (12) at (-2, 1) {};
		\node [style=none] (13) at (-3, -4) {};
		\node [style=none] (14) at (-2, -4) {};
		\node [style=none] (15) at (-2.5, -1.5) {$\overline{g}$};
		\node [style=none] (16) at (-3, 0.5) {};
		\node [style=none] (17) at (-2, 0) {};
		\node [style=none] (18) at (3, 0) {};
		\node [style=none] (19) at (4, 0) {};
		\node [style=none] (20) at (2, 1) {};
		\node [style=none] (21) at (3, 1) {};
		\node [style=none] (22) at (2, -4) {};
		\node [style=none] (23) at (3, -4) {};
		\node [style=none] (24) at (2.5, -1.5) {$g$};
		\node [style=none] (25) at (0, -1.5) {=};
		\node [style=none] (26) at (0, -2) {\tiny fault-$d$};
		\node [style=none] (27) at (4, 0.5) {};
		\node [style=none] (28) at (4, -0.5) {};
		\node [style=none] (29) at (5, 1) {};
		\node [style=none] (30) at (5, -1) {};
		\node [style=none] (31) at (4.5, 0) {\tiny $enc$};
		\node [style=none] (32) at (6, 0) {};
		\node [style=none] (33) at (5, 0) {};
		\node [style=none] (34) at (-5.5, 0.25) {\tiny $k$};
		\node [style=none] (35) at (-3.5, 0.25) {\tiny $n$};
		\node [style=none] (36) at (-1.5, -0.25) {\tiny $n$};
		\node [style=none] (37) at (1.5, 0.25) {\tiny $k$};
		\node [style=none] (38) at (3.5, -0.25) {\tiny $k$};
		\node [style=none] (39) at (5.5, -0.25) {\tiny $n$};
		\node [style=none] (40) at (-5, -3) {};
		\node [style=none] (41) at (-5, -4) {};
		\node [style=none] (42) at (-4, -2.5) {};
		\node [style=none] (43) at (-4, -4.5) {};
		\node [style=none] (44) at (-5, -3.5) {};
		\node [style=none] (45) at (-6, -3.5) {};
		\node [style=none] (46) at (-4.5, -3.5) {\tiny $enc$};
		\node [style=none] (47) at (-4, -3.5) {};
		\node [style=none] (48) at (-3, -3.5) {};
		\node [style=none] (49) at (-5.5, -3.75) {\tiny $k$};
		\node [style=none] (50) at (-3.5, -3.75) {\tiny $n$};
		\node [style=none] (52) at (-1, -3) {};
		\node [style=none] (53) at (-2, -3) {};
		\node [style=none] (54) at (-1.5, -3.25) {\tiny $n$};
		\node [style=none] (55) at (1, -3.5) {};
		\node [style=none] (56) at (2, -3.5) {};
		\node [style=none] (57) at (1.5, -3.75) {\tiny $k$};
		\node [style=none] (58) at (3, -3) {};
		\node [style=none] (59) at (4, -3) {};
		\node [style=none] (60) at (4, -2.5) {};
		\node [style=none] (61) at (4, -3.5) {};
		\node [style=none] (62) at (5, -2) {};
		\node [style=none] (63) at (5, -4) {};
		\node [style=none] (64) at (4.5, -3) {\tiny $enc$};
		\node [style=none] (65) at (6, -3) {};
		\node [style=none] (66) at (5, -3) {};
		\node [style=none] (67) at (3.5, -3.25) {\tiny $k$};
		\node [style=none] (68) at (5.5, -3.25) {\tiny $n$};
		\node [style=none, rotate=90] (70) at (1.5, -1.5) {...};
		\node [style=none, rotate=90] (72) at (4.5, -1.5) {...};
		\node [style=none, rotate=90] (73) at (-4.5, -1.5) {...};
		\node [style=none, rotate=90] (74) at (-1.5, -1.5) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=fault-free] (0.center)
			 to (1.center)
			 to (3.center)
			 to (2.center)
			 to cycle;
		\draw [style=thick-fault-free] (10.center) to (9.center);
		\draw [style=fault-free] (12.center)
			 to (14.center)
			 to (13.center)
			 to (11.center)
			 to cycle;
		\draw [style=thick-fault-free] (17.center) to (8.center);
		\draw [style=thick-fault-free] (7.center) to (16.center);
		\draw [style=thick-fault-free] (19.center) to (18.center);
		\draw [style=fault-free] (23.center)
			 to (22.center)
			 to (20.center)
			 to (21.center)
			 to cycle;
		\draw [style=fault-free] (27.center)
			 to (28.center)
			 to (30.center)
			 to (29.center)
			 to cycle;
		\draw [style=thick-fault-free] (33.center) to (32.center);
		\draw [style=thick-fault-free] (5.center) to (4.center);
		\draw [style=fault-free] (40.center) to (41.center);
		\draw [style=fault-free] (41.center) to (43.center);
		\draw [style=fault-free] (43.center) to (42.center);
		\draw [style=fault-free] (42.center) to (40.center);
		\draw [style=thick-fault-free] (47.center) to (48.center);
		\draw [style=thick-fault-free] (45.center) to (44.center);
		\draw [style=thick-fault-free] (53.center) to (52.center);
		\draw [style=thick-fault-free] (56.center) to (55.center);
		\draw [style=thick-fault-free] (59.center) to (58.center);
		\draw [style=fault-free] (60.center)
			 to (61.center)
			 to (63.center)
			 to (62.center)
			 to cycle;
		\draw [style=thick-fault-free] (66.center) to (65.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/fault-tolerance/def-push-out.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-6, 2.5) {};
		\node [style=none] (1) at (-6, 1.5) {};
		\node [style=none] (2) at (-5, 3) {};
		\node [style=none] (3) at (-5, 1) {};
		\node [style=none] (4) at (-6, 2) {};
		\node [style=none] (5) at (-7, 2) {};
		\node [style=none] (6) at (-5.5, 2) {\tiny $enc$};
		\node [style=none] (7) at (-5, 2) {};
		\node [style=none] (8) at (-2, 1.5) {};
		\node [style=none] (9) at (-4, 2.5) {};
		\node [style=none] (10) at (-3, 2.5) {};
		\node [style=none] (11) at (-4, -2.5) {};
		\node [style=none] (12) at (-3, -2.5) {};
		\node [style=none] (13) at (-3.5, 0) {$\overline{g}$};
		\node [style=none] (14) at (-4, 2) {};
		\node [style=none] (15) at (-3, 1.5) {};
		\node [style=none] (16) at (0, 0) {=};
		\node [style=none] (17) at (0, -0.5) {\tiny fault-$d$};
		\node [style=none] (18) at (-6.5, 1.75) {\tiny $k$};
		\node [style=none] (19) at (-4.5, 1.75) {\tiny $n$};
		\node [style=none] (20) at (-2.5, 1.25) {\tiny $n$};
		\node [style=none] (21) at (-6, -1.5) {};
		\node [style=none] (22) at (-6, -2.5) {};
		\node [style=none] (23) at (-5, -1) {};
		\node [style=none] (24) at (-5, -3) {};
		\node [style=none] (25) at (-6, -2) {};
		\node [style=none] (26) at (-7, -2) {};
		\node [style=none] (27) at (-5.5, -2) {\tiny $enc$};
		\node [style=none] (28) at (-5, -2) {};
		\node [style=none] (29) at (-4, -2) {};
		\node [style=none] (30) at (-6.5, -2.25) {\tiny $k$};
		\node [style=none] (31) at (-4.5, -2.25) {\tiny $n$};
		\node [style=none] (32) at (-2, -1.5) {};
		\node [style=none] (33) at (-3, -1.5) {};
		\node [style=none] (34) at (-2.5, -1.75) {\tiny $n$};
		\node [style=none, rotate=90] (35) at (-5.5, 0) {...};
		\node [style=none, rotate=90] (36) at (-2.5, 0.75) {...};
		\node [style=none] (37) at (2, 2.5) {};
		\node [style=none] (38) at (2, 1.5) {};
		\node [style=none] (39) at (3, 3) {};
		\node [style=none] (40) at (3, 1) {};
		\node [style=none] (41) at (2, 2) {};
		\node [style=none] (42) at (1, 2) {};
		\node [style=none] (43) at (2.5, 2) {\tiny $enc$};
		\node [style=none] (44) at (3, 2) {};
		\node [style=none] (46) at (4, 2.5) {};
		\node [style=none] (47) at (5, 2.5) {};
		\node [style=none] (48) at (4, -2.5) {};
		\node [style=none] (49) at (5, -2.5) {};
		\node [style=none] (50) at (4.5, 0) {$\overline{g}$};
		\node [style=none] (51) at (4, 2) {};
		\node [style=none] (53) at (1.5, 1.75) {\tiny $k$};
		\node [style=none] (54) at (3.5, 1.75) {\tiny $n$};
		\node [style=none] (56) at (2, -1.5) {};
		\node [style=none] (57) at (2, -2.5) {};
		\node [style=none] (58) at (3, -1) {};
		\node [style=none] (59) at (3, -3) {};
		\node [style=none] (60) at (2, -2) {};
		\node [style=none] (61) at (1, -2) {};
		\node [style=none] (62) at (2.5, -2) {\tiny $enc$};
		\node [style=none] (63) at (3, -2) {};
		\node [style=none] (64) at (4, -2) {};
		\node [style=none] (65) at (1.5, -2.25) {\tiny $k$};
		\node [style=none] (66) at (3.5, -2.25) {\tiny $n$};
		\node [style=none, rotate=90] (70) at (2.5, 0) {...};
		\node [style=none, rotate=90] (72) at (-2.5, -0.75) {...};
		\node [style=none] (73) at (-1.5, 0) {};
		\node [style=none] (74) at (-3, 0) {};
		\node [style=none] (75) at (-2.5, -0.25) {\tiny $n$};
		\node [style=none] (76) at (-2, 1.85) {};
		\node [style=none] (77) at (-2, 1.125) {};
		\node [style=none] (78) at (-1.875, 1.75) {};
		\node [style=none] (79) at (-1.875, 1.25) {};
		\node [style=none] (80) at (-1.75, 1.65) {};
		\node [style=none] (81) at (-1.75, 1.375) {};
		\node [style=none] (82) at (-2, -1.5) {};
		\node [style=none] (83) at (-2, -1.15) {};
		\node [style=none] (84) at (-2, -1.875) {};
		\node [style=none] (85) at (-1.875, -1.25) {};
		\node [style=none] (86) at (-1.875, -1.75) {};
		\node [style=none] (87) at (-1.75, -1.35) {};
		\node [style=none] (88) at (-1.75, -1.625) {};
		\node [style=none] (103) at (6, 1.5) {};
		\node [style=none] (104) at (5, 1.5) {};
		\node [style=none] (105) at (5.5, 1.25) {\tiny $n$};
		\node [style=none] (106) at (6, -1.5) {};
		\node [style=none] (107) at (5, -1.5) {};
		\node [style=none] (108) at (5.5, -1.75) {\tiny $n$};
		\node [style=none, rotate=90] (109) at (5.5, 0.75) {...};
		\node [style=none, rotate=90] (110) at (5.5, -0.75) {...};
		\node [style=none] (111) at (6.5, 0) {};
		\node [style=none] (112) at (5, 0) {};
		\node [style=none] (113) at (5.5, -0.25) {\tiny $n$};
		\node [style=none] (114) at (6, 1.85) {};
		\node [style=none] (115) at (6, 1.125) {};
		\node [style=none] (116) at (6.125, 1.75) {};
		\node [style=none] (117) at (6.125, 1.25) {};
		\node [style=none] (118) at (6.25, 1.65) {};
		\node [style=none] (119) at (6.25, 1.375) {};
		\node [style=none] (120) at (6, -1.5) {};
		\node [style=none] (121) at (6, -1.15) {};
		\node [style=none] (122) at (6, -1.875) {};
		\node [style=none] (123) at (6.125, -1.25) {};
		\node [style=none] (124) at (6.125, -1.75) {};
		\node [style=none] (125) at (6.25, -1.35) {};
		\node [style=none] (126) at (6.25, -1.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=fault-free] (0.center)
			 to (1.center)
			 to (3.center)
			 to (2.center)
			 to cycle;
		\draw (9.center)
			 to (10.center)
			 to (12.center)
			 to (11.center)
			 to cycle;
		\draw [style=thick] (15.center) to (8.center);
		\draw [style=thick] (7.center) to (14.center);
		\draw [style=thick-fault-free] (5.center) to (4.center);
		\draw [style=fault-free] (22.center)
			 to (24.center)
			 to (23.center)
			 to (21.center)
			 to cycle;
		\draw [style=thick] (28.center) to (29.center);
		\draw [style=thick-fault-free] (26.center) to (25.center);
		\draw [style=thick] (33.center) to (32.center);
		\draw [style=fault-free] (39.center)
			 to (37.center)
			 to (38.center)
			 to (40.center)
			 to cycle;
		\draw [style=fault-free] (47.center)
			 to (49.center)
			 to (48.center)
			 to (46.center)
			 to cycle;
		\draw [style=thick] (44.center) to (51.center);
		\draw [style=thick-fault-free] (42.center) to (41.center);
		\draw [style=fault-free] (59.center)
			 to (58.center)
			 to (56.center)
			 to (57.center)
			 to cycle;
		\draw [style=thick] (63.center) to (64.center);
		\draw [style=thick-fault-free] (61.center) to (60.center);
		\draw [style=thick] (74.center) to (73.center);
		\draw [style=thick] (76.center) to (77.center);
		\draw [style=thick] (78.center) to (79.center);
		\draw [style=thick] (80.center) to (81.center);
		\draw [style=thick] (83.center) to (84.center);
		\draw [style=thick] (85.center) to (86.center);
		\draw [style=thick] (87.center) to (88.center);
		\draw [style=thick] (104.center) to (103.center);
		\draw [style=thick] (107.center) to (106.center);
		\draw [style=thick] (112.center) to (111.center);
		\draw [style=thick] (114.center) to (115.center);
		\draw [style=thick] (116.center) to (117.center);
		\draw [style=thick] (118.center) to (119.center);
		\draw [style=thick] (121.center) to (122.center);
		\draw [style=thick] (123.center) to (124.center);
		\draw [style=thick] (125.center) to (126.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/fault-tolerance/def-push-through.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-6, 2.5) {};
		\node [style=none] (1) at (-6, 1.5) {};
		\node [style=none] (2) at (-5, 3) {};
		\node [style=none] (3) at (-5, 1) {};
		\node [style=none] (4) at (-6, 2) {};
		\node [style=none] (5) at (-7, 2) {};
		\node [style=none] (6) at (-5.5, 2) {\tiny $enc$};
		\node [style=none] (7) at (-5, 2) {};
		\node [style=none] (8) at (-2, 1.5) {};
		\node [style=none] (9) at (-4, 2.5) {};
		\node [style=none] (10) at (-3, 2.5) {};
		\node [style=none] (11) at (-4, -2.5) {};
		\node [style=none] (12) at (-3, -2.5) {};
		\node [style=none] (13) at (-3.5, 0) {$\overline{g}$};
		\node [style=none] (14) at (-4, 2) {};
		\node [style=none] (15) at (-3, 1.5) {};
		\node [style=none] (16) at (0, 0) {=};
		\node [style=none] (17) at (0, -0.5) {\tiny fault-$d$};
		\node [style=none] (18) at (-6.5, 1.75) {\tiny $k$};
		\node [style=none] (19) at (-4.5, 1.75) {\tiny $n$};
		\node [style=none] (20) at (-2.5, 1.25) {\tiny $n$};
		\node [style=none] (21) at (-6, -1.5) {};
		\node [style=none] (22) at (-6, -2.5) {};
		\node [style=none] (23) at (-5, -1) {};
		\node [style=none] (24) at (-5, -3) {};
		\node [style=none] (25) at (-6, -2) {};
		\node [style=none] (26) at (-7, -2) {};
		\node [style=none] (27) at (-5.5, -2) {\tiny $enc$};
		\node [style=none] (28) at (-5, -2) {};
		\node [style=none] (29) at (-4, -2) {};
		\node [style=none] (30) at (-6.5, -2.25) {\tiny $k$};
		\node [style=none] (31) at (-4.5, -2.25) {\tiny $n$};
		\node [style=none] (32) at (-2, -1.5) {};
		\node [style=none] (33) at (-3, -1.5) {};
		\node [style=none] (34) at (-2.5, -1.75) {\tiny $n$};
		\node [style=none, rotate=90] (35) at (-5.5, 0) {...};
		\node [style=none, rotate=90] (36) at (-2.5, 0.75) {...};
		\node [style=none] (37) at (2, 2.5) {};
		\node [style=none] (38) at (2, 1.5) {};
		\node [style=none] (39) at (3, 3) {};
		\node [style=none] (40) at (3, 1) {};
		\node [style=none] (41) at (2, 2) {};
		\node [style=none] (42) at (1, 2) {};
		\node [style=none] (43) at (2.5, 2) {\tiny $enc$};
		\node [style=none] (44) at (3, 2) {};
		\node [style=none] (45) at (4, 2.5) {};
		\node [style=none] (46) at (5, 2.5) {};
		\node [style=none] (47) at (4, -2.5) {};
		\node [style=none] (48) at (5, -2.5) {};
		\node [style=none] (49) at (4.5, 0) {$\overline{g}$};
		\node [style=none] (50) at (4, 2) {};
		\node [style=none] (51) at (1.5, 1.75) {\tiny $k$};
		\node [style=none] (52) at (3.5, 1.75) {\tiny $n$};
		\node [style=none] (53) at (2, -1.5) {};
		\node [style=none] (54) at (2, -2.5) {};
		\node [style=none] (55) at (3, -1) {};
		\node [style=none] (56) at (3, -3) {};
		\node [style=none] (57) at (2, -2) {};
		\node [style=none] (58) at (1, -2) {};
		\node [style=none] (59) at (2.5, -2) {\tiny $enc$};
		\node [style=none] (60) at (3, -2) {};
		\node [style=none] (61) at (4, -2) {};
		\node [style=none] (62) at (1.5, -2.25) {\tiny $k$};
		\node [style=none] (63) at (3.5, -2.25) {\tiny $n$};
		\node [style=none, rotate=90] (64) at (2.5, 0) {...};
		\node [style=none, rotate=90] (65) at (-2.5, -0.75) {...};
		\node [style=none] (66) at (-1.5, 0) {};
		\node [style=none] (67) at (-3, 0) {};
		\node [style=none] (68) at (-2.5, -0.25) {\tiny $n$};
		\node [style=none] (69) at (-2, 1.85) {};
		\node [style=none] (70) at (-2, 1.125) {};
		\node [style=none] (71) at (-1.875, 1.75) {};
		\node [style=none] (72) at (-1.875, 1.25) {};
		\node [style=none] (73) at (-1.75, 1.65) {};
		\node [style=none] (74) at (-1.75, 1.375) {};
		\node [style=none] (75) at (-2, -1.5) {};
		\node [style=none] (76) at (-2, -1.15) {};
		\node [style=none] (77) at (-2, -1.875) {};
		\node [style=none] (78) at (-1.875, -1.25) {};
		\node [style=none] (79) at (-1.875, -1.75) {};
		\node [style=none] (80) at (-1.75, -1.35) {};
		\node [style=none] (81) at (-1.75, -1.625) {};
		\node [style=none] (82) at (6, 1.5) {};
		\node [style=none] (83) at (5, 1.5) {};
		\node [style=none] (84) at (5.5, 1.25) {\tiny $n$};
		\node [style=none] (85) at (6, -1.5) {};
		\node [style=none] (86) at (5, -1.5) {};
		\node [style=none] (87) at (5.5, -1.75) {\tiny $n$};
		\node [style=none, rotate=90] (88) at (5.5, 0.75) {...};
		\node [style=none, rotate=90] (89) at (5.5, -0.75) {...};
		\node [style=none] (90) at (6.5, 0) {};
		\node [style=none] (91) at (5, 0) {};
		\node [style=none] (92) at (5.5, -0.25) {\tiny $n$};
		\node [style=none] (93) at (6, 1.85) {};
		\node [style=none] (94) at (6, 1.125) {};
		\node [style=none] (95) at (6.125, 1.75) {};
		\node [style=none] (96) at (6.125, 1.25) {};
		\node [style=none] (97) at (6.25, 1.65) {};
		\node [style=none] (98) at (6.25, 1.375) {};
		\node [style=none] (99) at (6, -1.5) {};
		\node [style=none] (100) at (6, -1.15) {};
		\node [style=none] (101) at (6, -1.875) {};
		\node [style=none] (102) at (6.125, -1.25) {};
		\node [style=none] (103) at (6.125, -1.75) {};
		\node [style=none] (104) at (6.25, -1.35) {};
		\node [style=none] (105) at (6.25, -1.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=fault-free] (2.center)
			 to (0.center)
			 to (1.center)
			 to (3.center)
			 to cycle;
		\draw [style=fault-free] (9.center)
			 to (10.center)
			 to (12.center)
			 to (11.center)
			 to cycle;
		\draw [style=thick] (15.center) to (8.center);
		\draw [style=thick] (7.center) to (14.center);
		\draw [style=thick-fault-free] (5.center) to (4.center);
		\draw [style=fault-free] (22.center)
			 to (24.center)
			 to (23.center)
			 to (21.center)
			 to cycle;
		\draw [style=thick] (28.center) to (29.center);
		\draw [style=thick-fault-free] (26.center) to (25.center);
		\draw [style=thick] (33.center) to (32.center);
		\draw [style=fault-free] (39.center) to (37.center);
		\draw [style=fault-free] (37.center) to (38.center);
		\draw [style=fault-free] (38.center) to (40.center);
		\draw [style=fault-free] (40.center) to (39.center);
		\draw [style=fault-free] (48.center)
			 to (47.center)
			 to (45.center)
			 to (46.center)
			 to cycle;
		\draw [style=thick-fault-free] (44.center) to (50.center);
		\draw [style=thick-fault-free] (42.center) to (41.center);
		\draw [style=fault-free] (54.center)
			 to (56.center)
			 to (55.center)
			 to (53.center)
			 to cycle;
		\draw [style=thick-fault-free] (60.center) to (61.center);
		\draw [style=thick-fault-free] (58.center) to (57.center);
		\draw [style=thick] (67.center) to (66.center);
		\draw [style=thick] (69.center) to (70.center);
		\draw [style=thick] (71.center) to (72.center);
		\draw [style=thick] (73.center) to (74.center);
		\draw [style=thick] (76.center) to (77.center);
		\draw [style=thick] (78.center) to (79.center);
		\draw [style=thick] (80.center) to (81.center);
		\draw [style=thick] (83.center) to (82.center);
		\draw [style=thick] (86.center) to (85.center);
		\draw [style=thick] (91.center) to (90.center);
		\draw [style=thick] (93.center) to (94.center);
		\draw [style=thick] (95.center) to (96.center);
		\draw [style=thick] (97.center) to (98.center);
		\draw [style=thick] (100.center) to (101.center);
		\draw [style=thick] (102.center) to (103.center);
		\draw [style=thick] (104.center) to (105.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/knill/ftec-box.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.75, 0.5) {};
		\node [style=none] (1) at (0.75, -0.5) {};
		\node [style=none] (2) at (1.75, 1) {};
		\node [style=none] (3) at (1.75, -1) {};
		\node [style=none] (4) at (1.25, 0) {\tiny $enc$};
		\node [style=none] (5) at (-1.25, 1) {};
		\node [style=none] (6) at (-1.25, -1) {};
		\node [style=none] (7) at (-0.825, 0) {\tiny $dec$};
		\node [style=none] (8) at (-0.25, 0) {};
		\node [style=none] (9) at (0.25, -0.25) {\tiny $k$};
		\node [style=none] (10) at (0.75, 0) {};
		\node [style=none] (11) at (1.75, 0) {};
		\node [style=none] (12) at (2.75, 0) {};
		\node [style=none] (13) at (2.25, -0.25) {\tiny $n$};
		\node [style=none] (14) at (-2.25, 0) {};
		\node [style=none] (15) at (-1.25, 0) {};
		\node [style=none] (16) at (-1.75, -0.25) {\tiny $n$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=fault-free] (1.center) to (3.center);
		\draw [style=fault-free] (3.center) to (2.center);
		\draw [style=fault-free] (2.center) to (0.center);
		\draw [style=fault-free] (0.center) to (1.center);
		\draw [style=fault-free] (6.center) to (5.center);
		\draw [style=fault-free] (8.center) to (6.center);
		\draw [style=fault-free] (5.center) to (8.center);
		\draw [style=thick] (11.center) to (12.center);
		\draw [style=thick] (14.center) to (15.center);
		\draw [style=thick] (14.center) to (15.center);
		\draw [style=fault-free] (5.center) to (8.center);
		\draw [style=thick] (11.center) to (12.center);
		\draw [style=fault-free] (2.center) to (0.center);
		\draw [style=fault-free] (0.center) to (1.center);
		\draw [style=thick-fault-free] (8.center) to (10.center);
		\draw [style=thick-fault-free] (8.center) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/knill/knill-error-correction.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (141) at (-15, -2) {};
		\node [style=none] (142) at (-15, -3) {};
		\node [style=none] (143) at (-14, -1.5) {};
		\node [style=none] (144) at (-14, -3.5) {};
		\node [style=none] (145) at (-14.5, -2.5) {\tiny $enc$};
		\node [style=none] (151) at (-15.5, -2.5) {};
		\node [style=none] (152) at (-14, -2.5) {};
		\node [style=none] (153) at (-12.5, -2.5) {};
		\node [style=none] (154) at (-13.25, -2.75) {\tiny $n$};
		\node [style=none] (155) at (-17.5, 2.5) {};
		\node [style=none] (157) at (-16.5, 2.25) {\tiny $n$};
		\node [style=Z dot] (158) at (-12.5, 2.5) {};
		\node [style=X dot] (159) at (-12.5, 0) {};
		\node [style=none] (160) at (-15.5, -2.75) {\tiny $k$};
		\node [style=Z dot] (161) at (-11, 2.5) {\tiny $a'\pi$};
		\node [style=X dot] (162) at (-11, 0) {\tiny $b'\pi$};
		\node [style=X dot] (163) at (-12.5, -2.5) {\tiny $\overline{b \pi}$};
		\node [style=Z dot] (164) at (-11.5, -2.5) {\tiny $\overline{a \pi}$};
		\node [style=none] (165) at (-9.5, -2.5) {};
		\node [style=none] (166) at (-10, -2.75) {\tiny $n$};
		\node [style=none] (167) at (-15, 0.5) {};
		\node [style=none] (168) at (-15, -0.5) {};
		\node [style=none] (169) at (-14, 1) {};
		\node [style=none] (170) at (-14, -1) {};
		\node [style=none] (171) at (-14.5, 0) {\tiny $enc$};
		\node [style=none] (172) at (-15.5, 0) {};
		\node [style=none] (178) at (-14, 0) {};
		\node [style=none] (180) at (-13.25, -0.25) {\tiny $n$};
		\node [style=none] (182) at (-15, 0) {};
		\node [style=none] (183) at (-15, -2.5) {};
		\node [style=none] (184) at (-15.5, -0.25) {\tiny $k$};
		\node [style=none] (185) at (-5, -2) {};
		\node [style=none] (186) at (-5, -3) {};
		\node [style=none] (187) at (-4, -1.5) {};
		\node [style=none] (188) at (-4, -3.5) {};
		\node [style=none] (189) at (-4.5, -2.5) {\tiny $enc$};
		\node [style=none] (190) at (-5.5, -2.5) {};
		\node [style=none] (191) at (-4, -2.5) {};
		\node [style=none] (192) at (-2.5, -2.5) {};
		\node [style=none] (193) at (-3.25, -2.75) {\tiny $n$};
		\node [style=none] (194) at (-7.5, 2.5) {};
		\node [style=none] (195) at (-6.5, 2.25) {\tiny $n$};
		\node [style=none] (198) at (-5.5, -2.75) {\tiny $k$};
		\node [style=X dot] (201) at (-2.5, -2.5) {\tiny $\overline{b \pi}$};
		\node [style=Z dot] (202) at (-1.5, -2.5) {\tiny $\overline{a \pi}$};
		\node [style=none] (203) at (2, -2.5) {};
		\node [style=none] (204) at (0, -2.75) {\tiny $n$};
		\node [style=none] (205) at (-5, 0.5) {};
		\node [style=none] (206) at (-5, -0.5) {};
		\node [style=none] (207) at (-4, 1) {};
		\node [style=none] (208) at (-4, -1) {};
		\node [style=none] (209) at (-4.5, 0) {\tiny $enc$};
		\node [style=none] (210) at (-5.5, 0) {};
		\node [style=none] (211) at (-4, 0) {};
		\node [style=none] (212) at (-3.25, -0.25) {\tiny $n$};
		\node [style=none] (213) at (-5, 0) {};
		\node [style=none] (214) at (-5, -2.5) {};
		\node [style=none] (215) at (-5.5, -0.25) {\tiny $k$};
		\node [style=none] (216) at (-8.5, 0) {=};
		\node [style=none] (217) at (-2.5, 3.5) {};
		\node [style=none] (218) at (-2.5, 1.5) {};
		\node [style=none] (219) at (-2.075, 2.5) {\tiny $dec$};
		\node [style=none] (220) at (-1.5, 2.5) {};
		\node [style=none] (221) at (-0.75, 2.25) {\tiny $k$};
		\node [style=none] (222) at (-2.5, 2.5) {};
		\node [style=Z dot] (223) at (0, 2.5) {};
		\node [style=X dot] (224) at (0, 0) {};
		\node [style=Z dot] (225) at (1, 2.5) {\tiny $a\pi$};
		\node [style=X dot] (226) at (1, 0) {\tiny $b\pi$};
		\node [style=none] (227) at (-2.5, 1) {};
		\node [style=none] (228) at (-2.5, -1) {};
		\node [style=none] (229) at (-2.075, 0) {\tiny $dec$};
		\node [style=none] (230) at (-1.5, 0) {};
		\node [style=none] (231) at (-0.75, -0.25) {\tiny $k$};
		\node [style=none] (232) at (-2.5, 0) {};
		\node [style=none] (233) at (-17, -8) {=};
		\node [style=none] (234) at (-13.5, -10) {};
		\node [style=none] (235) at (-13.5, -11) {};
		\node [style=none] (236) at (-12.5, -9.5) {};
		\node [style=none] (237) at (-12.5, -11.5) {};
		\node [style=none] (238) at (-13, -10.5) {\tiny $enc$};
		\node [style=none] (239) at (-14, -10.5) {};
		\node [style=none] (240) at (-12.5, -10.5) {};
		\node [style=none] (242) at (-11.75, -10.75) {\tiny $n$};
		\node [style=none] (243) at (-16, -5.5) {};
		\node [style=none] (244) at (-15, -5.75) {\tiny $n$};
		\node [style=none] (245) at (-14, -10.75) {\tiny $k$};
		\node [style=none] (250) at (-13.5, -7.5) {};
		\node [style=none] (251) at (-13.5, -8.5) {};
		\node [style=none] (252) at (-12.5, -7) {};
		\node [style=none] (253) at (-12.5, -9) {};
		\node [style=none] (254) at (-13, -8) {\tiny $enc$};
		\node [style=none] (255) at (-14, -8) {};
		\node [style=none] (256) at (-12.5, -8) {};
		\node [style=none] (257) at (-11.75, -8.25) {\tiny $n$};
		\node [style=none] (258) at (-13.5, -8) {};
		\node [style=none] (259) at (-13.5, -10.5) {};
		\node [style=none] (260) at (-14, -8.25) {\tiny $k$};
		\node [style=none] (261) at (-11, -4.5) {};
		\node [style=none] (262) at (-11, -6.5) {};
		\node [style=none] (263) at (-10.575, -5.5) {\tiny $dec$};
		\node [style=none] (264) at (-10, -5.5) {};
		\node [style=none] (265) at (-9.25, -5.75) {\tiny $k$};
		\node [style=none] (266) at (-11, -5.5) {};
		\node [style=Z dot] (267) at (-8.5, -5.5) {};
		\node [style=X dot] (268) at (-8.5, -8) {};
		\node [style=Z dot] (269) at (-7.5, -5.5) {\tiny $a\pi$};
		\node [style=X dot] (270) at (-7.5, -8) {\tiny $b\pi$};
		\node [style=none] (271) at (-11, -7) {};
		\node [style=none] (272) at (-11, -9) {};
		\node [style=none] (273) at (-10.575, -8) {\tiny $dec$};
		\node [style=none] (274) at (-10, -8) {};
		\node [style=none] (275) at (-9.25, -8.25) {\tiny $k$};
		\node [style=none] (276) at (-11, -8) {};
		\node [style=none] (278) at (-11, -9.5) {};
		\node [style=none] (279) at (-11, -11.5) {};
		\node [style=none] (280) at (-10.575, -10.5) {\tiny $dec$};
		\node [style=none] (281) at (-10, -10.5) {};
		\node [style=none] (282) at (-11, -10.5) {};
		\node [style=X dot] (283) at (-9.25, -10.5) {\tiny $b\pi$};
		\node [style=none] (284) at (-8.5, -10) {};
		\node [style=none] (285) at (-8.5, -11) {};
		\node [style=none] (286) at (-7.5, -9.5) {};
		\node [style=none] (287) at (-7.5, -11.5) {};
		\node [style=none] (288) at (-8, -10.5) {\tiny $enc$};
		\node [style=none] (290) at (-8.5, -10.5) {};
		\node [style=none] (291) at (-7.5, -10.5) {};
		\node [style=none] (292) at (-6.75, -10.75) {\tiny $n$};
		\node [style=none] (293) at (-6, -9.5) {};
		\node [style=none] (294) at (-6, -11.5) {};
		\node [style=none] (295) at (-5.575, -10.5) {\tiny $dec$};
		\node [style=none] (296) at (-5, -10.5) {};
		\node [style=none] (297) at (-6, -10.5) {};
		\node [style=Z dot] (298) at (-4.25, -10.5) {\tiny $a\pi$};
		\node [style=none] (299) at (-3.5, -10) {};
		\node [style=none] (300) at (-3.5, -11) {};
		\node [style=none] (301) at (-2.5, -9.5) {};
		\node [style=none] (302) at (-2.5, -11.5) {};
		\node [style=none] (303) at (-3, -10.5) {\tiny $enc$};
		\node [style=none] (304) at (-2.5, -10.5) {};
		\node [style=none] (305) at (-3.5, -10.5) {};
		\node [style=none] (306) at (-1, -10.5) {};
		\node [style=none] (307) at (-1.75, -10.75) {\tiny $n$};
		\node [style=none] (308) at (0, -8) {=};
		\node [style=none] (314) at (3, -10.5) {};
		\node [style=none] (317) at (1, -5.5) {};
		\node [style=none] (318) at (2, -5.75) {\tiny $n$};
		\node [style=none] (319) at (3, -10.75) {\tiny $k$};
		\node [style=none] (325) at (3, -8) {};
		\node [style=none] (330) at (3, -8.25) {\tiny $k$};
		\node [style=none] (331) at (2.5, -4.5) {};
		\node [style=none] (332) at (2.5, -6.5) {};
		\node [style=none] (333) at (2.925, -5.5) {\tiny $dec$};
		\node [style=none] (334) at (3.5, -5.5) {};
		\node [style=none] (335) at (4.25, -5.75) {\tiny $k$};
		\node [style=none] (336) at (2.5, -5.5) {};
		\node [style=Z dot] (337) at (5, -5.5) {};
		\node [style=X dot] (338) at (5, -8) {};
		\node [style=Z dot] (339) at (6, -5.5) {\tiny $a\pi$};
		\node [style=X dot] (340) at (6, -8) {\tiny $b\pi$};
		\node [style=none] (344) at (3.5, -8) {};
		\node [style=none] (350) at (3.5, -10.5) {};
		\node [style=X dot] (352) at (4.5, -10.5) {\tiny $b\pi$};
		\node [style=Z dot] (366) at (5.5, -10.5) {\tiny $a\pi$};
		\node [style=none] (367) at (6.5, -10) {};
		\node [style=none] (368) at (6.5, -11) {};
		\node [style=none] (369) at (7.5, -9.5) {};
		\node [style=none] (370) at (7.5, -11.5) {};
		\node [style=none] (371) at (7, -10.5) {\tiny $enc$};
		\node [style=none] (372) at (7.5, -10.5) {};
		\node [style=none] (373) at (6.5, -10.5) {};
		\node [style=none] (374) at (9, -10.5) {};
		\node [style=none] (375) at (8.25, -10.75) {\tiny $n$};
		\node [style=none] (376) at (-1.5, -14.5) {};
		\node [style=none] (377) at (-1.5, -15.5) {};
		\node [style=none] (378) at (-0.5, -14) {};
		\node [style=none] (379) at (-0.5, -16) {};
		\node [style=none] (380) at (-1, -15) {\tiny $enc$};
		\node [style=none] (381) at (-3.5, -14) {};
		\node [style=none] (382) at (-3.5, -16) {};
		\node [style=none] (383) at (-3.075, -15) {\tiny $dec$};
		\node [style=none] (384) at (-2.5, -15) {};
		\node [style=none] (385) at (-2, -15.25) {\tiny $k$};
		\node [style=none] (386) at (-1.5, -15) {};
		\node [style=none] (387) at (-0.5, -15) {};
		\node [style=none] (388) at (0.5, -15) {};
		\node [style=none] (389) at (0, -15.25) {\tiny $n$};
		\node [style=none] (390) at (-4.5, -15) {};
		\node [style=none] (391) at (-3.5, -15) {};
		\node [style=none] (392) at (-4, -15.25) {\tiny $n$};
		\node [style=none] (393) at (-17, -15) {=};
		\node [style=none] (394) at (-9, -14.5) {};
		\node [style=none] (395) at (-9, -15.5) {};
		\node [style=none] (396) at (-8, -14) {};
		\node [style=none] (397) at (-8, -16) {};
		\node [style=none] (398) at (-8.5, -15) {\tiny $enc$};
		\node [style=none] (399) at (-15, -14) {};
		\node [style=none] (400) at (-15, -16) {};
		\node [style=none] (401) at (-14.575, -15) {\tiny $dec$};
		\node [style=none] (402) at (-14, -15) {};
		\node [style=none] (403) at (-13.75, -15.25) {\tiny $k$};
		\node [style=none] (404) at (-9, -15) {};
		\node [style=none] (405) at (-8, -15) {};
		\node [style=none] (406) at (-6.5, -15) {};
		\node [style=none] (407) at (-7.25, -15.25) {\tiny $n$};
		\node [style=none] (408) at (-16, -15) {};
		\node [style=none] (409) at (-15, -15) {};
		\node [style=none] (410) at (-15.5, -15.25) {\tiny $n$};
		\node [style=Z dot] (411) at (-13, -15) {\tiny $a\pi$};
		\node [style=Z dot] (412) at (-10, -15) {\tiny $a\pi$};
		\node [style=X dot] (413) at (-12, -15) {\tiny $b\pi$};
		\node [style=X dot] (414) at (-11, -15) {\tiny $b\pi$};
		\node [style=none] (415) at (-9.5, -15.25) {\tiny $k$};
		\node [style=none] (416) at (-5.5, -15) {=};
		\node [style=none] (417) at (-8.5, -0.5) {\tiny $d$-fault-tolerant};
		\node [style=none] (418) at (-17, -8.5) {\tiny $d$-fault-tolerant};
		\node [style=none] (419) at (0, -8.5) {\tiny $d$-fault-tolerant};
		\node [style=none] (420) at (-17, -15.5) {\tiny fault-tolerant};
		\node [style=none] (421) at (-5.5, -15.5) {\tiny fault-tolerant};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=fault-free] (143.center)
			 to (141.center)
			 to (142.center)
			 to (144.center)
			 to cycle
			 to (141.center)
			 to (142.center);
		\draw [style=thick] (152.center) to (153.center);
		\draw [style=thick] (152.center) to (153.center);
		\draw [style=thick] (158) to (159);
		\draw [style=thick] (162) to (159);
		\draw [style=thick] (161) to (158);
		\draw [style=thick] (163) to (164);
		\draw [style=thick] (164) to (165.center);
		\draw [style=fault-free] (170.center)
			 to (169.center)
			 to (167.center)
			 to (168.center)
			 to cycle;
		\draw [style=fault-free] (169.center) to (167.center);
		\draw [style=fault-free] (167.center) to (168.center);
		\draw [style=thick-fault-free] (182.center)
			 to (172.center)
			 to [bend right=90, looseness=2.00] (151.center)
			 to (183.center);
		\draw [style=thick] (155.center) to (158);
		\draw [style=thick] (178.center) to (159);
		\draw [style=fault-free] (187.center)
			 to (185.center)
			 to (186.center)
			 to (188.center)
			 to cycle
			 to (185.center)
			 to (186.center);
		\draw [style=thick] (191.center) to (192.center);
		\draw [style=thick] (191.center) to (192.center);
		\draw [style=thick] (201) to (202);
		\draw [style=thick] (202) to (203.center);
		\draw [style=fault-free] (208.center)
			 to (207.center)
			 to (205.center)
			 to (206.center)
			 to cycle;
		\draw [style=fault-free] (207.center) to (205.center);
		\draw [style=fault-free] (205.center) to (206.center);
		\draw [style=thick-fault-free] (213.center)
			 to (210.center)
			 to [bend right=90, looseness=2.00] (190.center)
			 to (214.center);
		\draw [style=fault-free] (220.center)
			 to (217.center)
			 to cycle
			 to (218.center)
			 to (217.center);
		\draw [style=thick-fault-free] (220.center) to (223);
		\draw [style=thick-fault-free] (223) to (224);
		\draw [style=thick-fault-free] (226) to (224);
		\draw [style=thick-fault-free] (225) to (223);
		\draw [style=fault-free] (228.center)
			 to (227.center)
			 to (230.center)
			 to cycle;
		\draw [style=thick-fault-free] (230.center) to (224);
		\draw [style=thick] (211.center) to (232.center);
		\draw [style=thick] (194.center) to (222.center);
		\draw [style=fault-free] (236.center)
			 to (234.center)
			 to (235.center)
			 to (237.center)
			 to cycle
			 to (234.center)
			 to (235.center);
		\draw [style=fault-free] (253.center)
			 to (252.center)
			 to (250.center)
			 to (251.center)
			 to cycle;
		\draw [style=fault-free] (252.center) to (250.center);
		\draw [style=fault-free] (250.center) to (251.center);
		\draw [style=thick-fault-free] (258.center)
			 to (255.center)
			 to [bend right=90, looseness=2.00] (239.center)
			 to (259.center);
		\draw [style=fault-free] (264.center)
			 to (261.center)
			 to cycle
			 to (262.center)
			 to (261.center);
		\draw [style=thick-fault-free] (264.center) to (267);
		\draw [style=thick-fault-free] (267) to (268);
		\draw [style=thick-fault-free] (270) to (268);
		\draw [style=thick-fault-free] (269) to (267);
		\draw [style=fault-free] (272.center)
			 to (271.center)
			 to (274.center)
			 to cycle;
		\draw [style=thick-fault-free] (274.center) to (268);
		\draw [style=thick] (256.center) to (276.center);
		\draw [style=thick] (243.center) to (266.center);
		\draw [style=fault-free] (279.center)
			 to (278.center)
			 to (281.center)
			 to cycle;
		\draw [style=fault-free] (286.center)
			 to (284.center)
			 to (285.center)
			 to (287.center)
			 to cycle
			 to (284.center)
			 to (285.center);
		\draw [style=thick] (240.center) to (282.center);
		\draw [style=thick-fault-free] (281.center) to (283);
		\draw [style=thick-fault-free] (283) to (290.center);
		\draw [style=fault-free] (296.center)
			 to (294.center)
			 to (293.center)
			 to cycle;
		\draw [style=fault-free] (302.center)
			 to (301.center)
			 to (299.center)
			 to (300.center)
			 to cycle;
		\draw [style=fault-free] (301.center) to (299.center);
		\draw [style=fault-free] (299.center) to (300.center);
		\draw [style=thick] (291.center) to (297.center);
		\draw [style=thick-fault-free] (296.center) to (298);
		\draw [style=thick-fault-free] (298) to (305.center);
		\draw [style=thick] (306.center) to (304.center);
		\draw [style=thick-fault-free, bend right=90, looseness=2.00] (325.center) to (314.center);
		\draw [style=fault-free] (334.center)
			 to (331.center)
			 to cycle
			 to (332.center)
			 to (331.center);
		\draw [style=thick-fault-free] (334.center) to (337);
		\draw [style=thick-fault-free] (337) to (338);
		\draw [style=thick-fault-free] (340) to (338);
		\draw [style=thick-fault-free] (339) to (337);
		\draw [style=thick-fault-free] (344.center) to (338);
		\draw [style=thick] (317.center) to (336.center);
		\draw [style=thick-fault-free] (350.center) to (352);
		\draw [style=fault-free] (368.center)
			 to (370.center)
			 to (369.center)
			 to (367.center)
			 to cycle
			 to (367.center)
			 to (369.center);
		\draw [style=thick-fault-free] (366) to (373.center);
		\draw [style=thick] (374.center) to (372.center);
		\draw [style=thick-fault-free] (352) to (366);
		\draw [style=thick-fault-free] (314.center) to (350.center);
		\draw [style=thick-fault-free] (344.center) to (325.center);
		\draw [style=fault-free] (377.center)
			 to (379.center)
			 to (378.center)
			 to (376.center)
			 to cycle;
		\draw [style=fault-free] (382.center) to (381.center);
		\draw [style=fault-free] (384.center) to (382.center);
		\draw [style=fault-free] (381.center) to (384.center);
		\draw [style=thick] (387.center) to (388.center);
		\draw [style=thick] (390.center) to (391.center);
		\draw [style=thick] (390.center) to (391.center);
		\draw [style=fault-free] (381.center) to (384.center);
		\draw [style=thick] (387.center) to (388.center);
		\draw [style=fault-free] (378.center) to (376.center);
		\draw [style=fault-free] (376.center) to (377.center);
		\draw [style=thick-fault-free] (384.center) to (386.center);
		\draw [style=thick-fault-free] (384.center) to (386.center);
		\draw [style=fault-free] (395.center) to (397.center);
		\draw [style=fault-free] (397.center) to (396.center);
		\draw [style=fault-free] (396.center) to (394.center);
		\draw [style=fault-free] (394.center) to (395.center);
		\draw [style=fault-free] (400.center) to (399.center);
		\draw [style=fault-free] (402.center) to (400.center);
		\draw [style=fault-free] (399.center) to (402.center);
		\draw [style=thick] (405.center) to (406.center);
		\draw [style=thick] (408.center) to (409.center);
		\draw [style=thick] (408.center) to (409.center);
		\draw [style=fault-free] (399.center) to (402.center);
		\draw [style=thick] (405.center) to (406.center);
		\draw [style=fault-free] (396.center) to (394.center);
		\draw [style=fault-free] (394.center) to (395.center);
		\draw [style=thick-fault-free] (402.center) to (411);
		\draw [style=thick-fault-free] (411) to (413);
		\draw [style=thick-fault-free] (413) to (414);
		\draw [style=thick-fault-free] (414) to (412);
		\draw [style=thick-fault-free] (412) to (404.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/simulation-proof/step1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (5.5, 3) {};
		\node [style=none] (1) at (3.75, 2) {};
		\node [style=none] (2) at (5.5, 1) {};
		\node [style=none] (3) at (4.875, 2) {$\psi$};
		\node [style=none] (4) at (6.5, 2.5) {};
		\node [style=none] (5) at (6.5, 3) {};
		\node [style=none] (6) at (6.5, 1) {};
		\node [style=none] (7) at (9.5, 1) {};
		\node [style=none] (8) at (9.5, 3) {};
		\node [style=none] (9) at (8, 2) {$D_1^M$};
		\node [style=none] (10) at (5.5, 2.5) {};
		\node [style=none] (11) at (5.5, 1.5) {};
		\node [style=none] (12) at (6.5, 1.5) {};
		\node [style=none] (13) at (6, 2.2) {\vdots};
		\node [style=none] (14) at (10.5, 2.5) {};
		\node [style=none] (15) at (9.5, 2.5) {};
		\node [style=none] (16) at (9.5, 1.5) {};
		\node [style=none] (17) at (10.5, 1.5) {};
		\node [style=none] (18) at (10, 2.2) {\vdots};
		\node [style=none] (19) at (14.5, 3) {};
		\node [style=none] (20) at (16.25, 2) {};
		\node [style=none] (21) at (14.5, 1) {};
		\node [style=none] (22) at (15.125, 2) {$\psi^\dagger$};
		\node [style=none] (23) at (13.5, 2.5) {};
		\node [style=none] (24) at (13.5, 3) {};
		\node [style=none] (25) at (13.5, 1) {};
		\node [style=none] (26) at (10.5, 1) {};
		\node [style=none] (27) at (10.5, 3) {};
		\node [style=none] (28) at (12, 2) {$(D_1^M)^\dagger$};
		\node [style=none] (29) at (14.5, 2.5) {};
		\node [style=none] (30) at (14.5, 1.5) {};
		\node [style=none] (31) at (13.5, 1.5) {};
		\node [style=none] (32) at (14, 2.2) {\vdots};
		\node [style=none] (33) at (5.5, -1) {};
		\node [style=none] (34) at (3.75, -2) {};
		\node [style=none] (35) at (5.5, -3) {};
		\node [style=none] (36) at (4.875, -2) {$\psi$};
		\node [style=none] (37) at (6.5, -1.5) {};
		\node [style=none] (38) at (6.5, -1) {};
		\node [style=none] (39) at (6.5, -3) {};
		\node [style=none] (40) at (9.5, -3) {};
		\node [style=none] (41) at (9.5, -1) {};
		\node [style=none] (42) at (8, -2) {$D_1^N$};
		\node [style=none] (43) at (5.5, -1.5) {};
		\node [style=none] (44) at (5.5, -2.5) {};
		\node [style=none] (45) at (6.5, -2.5) {};
		\node [style=none] (46) at (6, -1.8) {\vdots};
		\node [style=none] (47) at (10.5, -1.5) {};
		\node [style=none] (48) at (9.5, -1.5) {};
		\node [style=none] (49) at (9.5, -2.5) {};
		\node [style=none] (50) at (10.5, -2.5) {};
		\node [style=none] (51) at (10, -1.8) {\vdots};
		\node [style=none] (52) at (14.5, -1) {};
		\node [style=none] (53) at (16.25, -2) {};
		\node [style=none] (54) at (14.5, -3) {};
		\node [style=none] (55) at (15.125, -2) {$\psi^\dagger$};
		\node [style=none] (56) at (13.5, -1.5) {};
		\node [style=none] (57) at (13.5, -1) {};
		\node [style=none] (58) at (13.5, -3) {};
		\node [style=none] (59) at (10.5, -3) {};
		\node [style=none] (60) at (10.5, -1) {};
		\node [style=none] (61) at (12, -2) {$(D_1^N)^\dagger$};
		\node [style=none] (62) at (14.5, -1.5) {};
		\node [style=none] (63) at (14.5, -2.5) {};
		\node [style=none] (64) at (13.5, -2.5) {};
		\node [style=none] (65) at (14, -1.8) {\vdots};
		\node [style=none] (66) at (0, 0) {};
		\node [style=none] (67) at (17.25, 0) {};
		\node [style=none] (68) at (1.75, -2) {$\sum_{N \in \overline{\mathcal{P}^{|E|}}}$};
		\node [style=none] (69) at (-6, 0.25) {$\sum_{M \in \overline{\mathcal{P}^{|E_1|}} \text{ with } \mathscr{B}_{D_1}(M) = cS}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center)
			 to (0.center)
			 to (1.center)
			 to cycle;
		\draw (6.center)
			 to (7.center)
			 to (8.center)
			 to (5.center)
			 to cycle;
		\draw (12.center) to (11.center);
		\draw (10.center) to (4.center);
		\draw (17.center) to (16.center);
		\draw (15.center) to (14.center);
		\draw (21.center)
			 to (19.center)
			 to (20.center)
			 to cycle;
		\draw (25.center)
			 to (26.center)
			 to (27.center)
			 to (24.center)
			 to cycle;
		\draw (31.center) to (30.center);
		\draw (29.center) to (23.center);
		\draw (35.center)
			 to (33.center)
			 to (34.center)
			 to cycle;
		\draw (39.center)
			 to (40.center)
			 to (41.center)
			 to (38.center)
			 to cycle;
		\draw (45.center) to (44.center);
		\draw (43.center) to (37.center);
		\draw (50.center) to (49.center);
		\draw (48.center) to (47.center);
		\draw (54.center)
			 to (52.center)
			 to (53.center)
			 to cycle;
		\draw (58.center)
			 to (59.center)
			 to (60.center)
			 to (57.center)
			 to cycle;
		\draw (64.center) to (63.center);
		\draw (62.center) to (56.center);
		\draw (66.center) to (67.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/simulation-proof/step2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (69) at (-6, 0) {$\sum_{M \in \overline{\mathcal{P}^{|E_1|}} \text{ with } \mathscr{B}_{D_1}(M) = cS}$};
		\node [style=none] (110) at (5.5, 1) {};
		\node [style=none] (111) at (3.75, 0) {};
		\node [style=none] (112) at (5.5, -1) {};
		\node [style=none] (113) at (4.875, 0) {\tiny $\psi$};
		\node [style=none] (114) at (6.5, 0.5) {};
		\node [style=none] (115) at (9.5, 1) {};
		\node [style=none] (116) at (9.5, -1) {};
		\node [style=none] (117) at (12.5, -1) {};
		\node [style=none] (118) at (12.5, 1) {};
		\node [style=none] (119) at (11, 0) {$D_1^{I}$};
		\node [style=none] (120) at (5.5, 0.5) {};
		\node [style=none] (121) at (5.5, -0.5) {};
		\node [style=none] (122) at (6.5, -0.5) {};
		\node [style=none] (123) at (6, 0.2) {\vdots};
		\node [style=none] (124) at (20, 0.5) {};
		\node [style=none] (125) at (19, 0.5) {};
		\node [style=none] (126) at (19, -0.5) {};
		\node [style=none] (127) at (20, -0.5) {};
		\node [style=none] (128) at (19.5, 0.2) {\vdots};
		\node [style=none] (129) at (29, 1) {};
		\node [style=none] (130) at (30.75, 0) {};
		\node [style=none] (131) at (29, -1) {};
		\node [style=none] (132) at (29.625, 0) {\tiny $\psi^\dagger$};
		\node [style=none] (133) at (28, 0.5) {};
		\node [style=none] (134) at (23, 1) {};
		\node [style=none] (135) at (23, -1) {};
		\node [style=none] (136) at (20, -1) {};
		\node [style=none] (137) at (20, 1) {};
		\node [style=none] (138) at (21.5, 0) {$(D_1^{I})^\dagger$};
		\node [style=none] (139) at (29, 0.5) {};
		\node [style=none] (140) at (29, -0.5) {};
		\node [style=none] (141) at (28, -0.5) {};
		\node [style=none] (142) at (28.5, 0.2) {\vdots};
		\node [style=none] (143) at (13.5, 0.5) {};
		\node [style=none] (144) at (12.5, 0.5) {};
		\node [style=none] (145) at (12.5, -0.5) {};
		\node [style=none] (146) at (13.5, -0.5) {};
		\node [style=none] (147) at (13, 0.2) {\vdots};
		\node [style=none] (148) at (16.5, 0.5) {};
		\node [style=none] (149) at (15.5, 0.5) {};
		\node [style=none] (150) at (15.5, -0.5) {};
		\node [style=none] (151) at (16.5, -0.5) {};
		\node [style=none] (152) at (16, 0.2) {\vdots};
		\node [style=none] (153) at (13.5, 1) {};
		\node [style=none] (154) at (15.5, 1) {};
		\node [style=none] (155) at (13.5, -1) {};
		\node [style=none] (156) at (15.5, -1) {};
		\node [style=none] (157) at (14.5, 0) {$P_o^{M_1}$};
		\node [style=none] (158) at (16.5, 1) {};
		\node [style=none] (159) at (19, 1) {};
		\node [style=none] (160) at (16.5, -1) {};
		\node [style=none] (161) at (19, -1) {};
		\node [style=none] (162) at (17.75, 0) {$(P_o^{M_1})^\dagger$};
		\node [style=none] (163) at (9.5, 0.5) {};
		\node [style=none] (164) at (8.5, 0.5) {};
		\node [style=none] (165) at (8.5, -0.5) {};
		\node [style=none] (166) at (9.5, -0.5) {};
		\node [style=none] (167) at (9, 0.2) {\vdots};
		\node [style=none] (168) at (6.5, 1) {};
		\node [style=none] (169) at (8.5, 1) {};
		\node [style=none] (170) at (6.5, -1) {};
		\node [style=none] (171) at (8.5, -1) {};
		\node [style=none] (172) at (7.5, 0) {$P_i^{cS}$};
		\node [style=none] (173) at (24, 0.5) {};
		\node [style=none] (174) at (23, 0.5) {};
		\node [style=none] (175) at (23, -0.5) {};
		\node [style=none] (176) at (24, -0.5) {};
		\node [style=none] (177) at (23.5, 0.2) {\vdots};
		\node [style=none] (178) at (24, 1) {};
		\node [style=none] (179) at (28, 1) {};
		\node [style=none] (180) at (24, -1) {};
		\node [style=none] (181) at (28, -1) {};
		\node [style=none] (182) at (26, 0) {$(P_i^{cS})^\dagger$};
		\node [style=none] (183) at (1.25, 0) {$\frac{1}{s_{D_1}}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (112.center) to (110.center);
		\draw (110.center) to (111.center);
		\draw (111.center) to (112.center);
		\draw (116.center) to (117.center);
		\draw (117.center) to (118.center);
		\draw (118.center) to (115.center);
		\draw (115.center) to (116.center);
		\draw (122.center) to (121.center);
		\draw (120.center) to (114.center);
		\draw (127.center) to (126.center);
		\draw (125.center) to (124.center);
		\draw (131.center) to (129.center);
		\draw (129.center) to (130.center);
		\draw (130.center) to (131.center);
		\draw (135.center) to (136.center);
		\draw (136.center) to (137.center);
		\draw (137.center) to (134.center);
		\draw (134.center) to (135.center);
		\draw (141.center) to (140.center);
		\draw (139.center) to (133.center);
		\draw (146.center) to (145.center);
		\draw (144.center) to (143.center);
		\draw (151.center) to (150.center);
		\draw (149.center) to (148.center);
		\draw (153.center)
			 to (154.center)
			 to (156.center)
			 to (155.center)
			 to cycle;
		\draw (158.center)
			 to (159.center)
			 to (161.center)
			 to (160.center)
			 to cycle;
		\draw (166.center) to (165.center);
		\draw (164.center) to (163.center);
		\draw (168.center) to (169.center);
		\draw (169.center) to (171.center);
		\draw (171.center) to (170.center);
		\draw (170.center) to (168.center);
		\draw (176.center) to (175.center);
		\draw (174.center) to (173.center);
		\draw (178.center) to (179.center);
		\draw (179.center) to (181.center);
		\draw (181.center) to (180.center);
		\draw (180.center) to (178.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/simulation-proof/step3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (36) at (-6, 0) {$\sum_{M \in \overline{\mathcal{P}^{|E_1|}} \text{ with } \mathscr{B}_{D_1}(M) = cS}$};
		\node [style=none] (57) at (5.25, 1) {};
		\node [style=none] (58) at (3.5, 0) {};
		\node [style=none] (59) at (5.25, -1) {};
		\node [style=none] (60) at (4.625, 0) {$\psi$};
		\node [style=none] (61) at (6.25, 0.5) {};
		\node [style=none] (62) at (9.25, 1) {};
		\node [style=none] (63) at (9.25, -1) {};
		\node [style=none] (64) at (12.25, -1) {};
		\node [style=none] (65) at (12.25, 1) {};
		\node [style=none] (66) at (10.75, 0) {$D_1^{I}$};
		\node [style=none] (67) at (5.25, 0.5) {};
		\node [style=none] (68) at (5.25, -0.5) {};
		\node [style=none] (69) at (6.25, -0.5) {};
		\node [style=none] (70) at (5.75, 0.2) {\vdots};
		\node [style=none] (71) at (13.25, 0.5) {};
		\node [style=none] (72) at (12.25, 0.5) {};
		\node [style=none] (73) at (12.25, -0.5) {};
		\node [style=none] (74) at (13.25, -0.5) {};
		\node [style=none] (75) at (12.75, 0.2) {\vdots};
		\node [style=none] (76) at (21.25, 1) {};
		\node [style=none] (77) at (23, 0) {};
		\node [style=none] (78) at (21.25, -1) {};
		\node [style=none] (79) at (21.875, 0) {$\psi^\dagger$};
		\node [style=none] (80) at (20.25, 0.5) {};
		\node [style=none] (81) at (16.25, 1) {};
		\node [style=none] (82) at (16.25, -1) {};
		\node [style=none] (83) at (13.25, -1) {};
		\node [style=none] (84) at (13.25, 1) {};
		\node [style=none] (85) at (14.75, 0) {$(D_1^{I})^\dagger$};
		\node [style=none] (86) at (21.25, 0.5) {};
		\node [style=none] (87) at (21.25, -0.5) {};
		\node [style=none] (88) at (20.25, -0.5) {};
		\node [style=none] (89) at (20.75, 0.2) {\vdots};
		\node [style=none] (110) at (9.25, 0.5) {};
		\node [style=none] (111) at (8.25, 0.5) {};
		\node [style=none] (112) at (8.25, -0.5) {};
		\node [style=none] (113) at (9.25, -0.5) {};
		\node [style=none] (114) at (8.75, 0.2) {\vdots};
		\node [style=none] (115) at (6.25, 1) {};
		\node [style=none] (116) at (8.25, 1) {};
		\node [style=none] (117) at (6.25, -1) {};
		\node [style=none] (118) at (8.25, -1) {};
		\node [style=none] (119) at (7.25, 0) {$P_i^{cS}$};
		\node [style=none] (120) at (17.25, 0.5) {};
		\node [style=none] (121) at (16.25, 0.5) {};
		\node [style=none] (122) at (16.25, -0.5) {};
		\node [style=none] (123) at (17.25, -0.5) {};
		\node [style=none] (124) at (16.75, 0.2) {\vdots};
		\node [style=none] (125) at (17.25, 1) {};
		\node [style=none] (126) at (20.25, 1) {};
		\node [style=none] (127) at (17.25, -1) {};
		\node [style=none] (128) at (20.25, -1) {};
		\node [style=none] (129) at (18.75, 0) {$(P_i^{cS})^\dagger$};
		\node [style=none] (130) at (1, 0) {$\frac{1}{s_{D_1}}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (59.center) to (57.center);
		\draw (57.center) to (58.center);
		\draw (58.center) to (59.center);
		\draw (63.center) to (64.center);
		\draw (64.center) to (65.center);
		\draw (65.center) to (62.center);
		\draw (62.center) to (63.center);
		\draw (69.center) to (68.center);
		\draw (67.center) to (61.center);
		\draw (74.center) to (73.center);
		\draw (72.center) to (71.center);
		\draw (78.center) to (76.center);
		\draw (76.center) to (77.center);
		\draw (77.center) to (78.center);
		\draw (82.center) to (83.center);
		\draw (83.center) to (84.center);
		\draw (84.center) to (81.center);
		\draw (81.center) to (82.center);
		\draw (88.center) to (87.center);
		\draw (86.center) to (80.center);
		\draw (113.center) to (112.center);
		\draw (111.center) to (110.center);
		\draw (115.center) to (116.center);
		\draw (116.center) to (118.center);
		\draw (118.center) to (117.center);
		\draw (117.center) to (115.center);
		\draw (123.center) to (122.center);
		\draw (121.center) to (120.center);
		\draw (125.center) to (126.center);
		\draw (126.center) to (128.center);
		\draw (128.center) to (127.center);
		\draw (127.center) to (125.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/simulation-proof/step4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-9, 0) {$\sum_{M \in \overline{\mathcal{P}^{|E_1|}} \text{ with } \mathscr{B}_{D_1}(M) = cS}$};
		\node [style=none] (1) at (2.25, 1) {};
		\node [style=none] (2) at (0.5, 0) {};
		\node [style=none] (3) at (2.25, -1) {};
		\node [style=none] (4) at (1.625, 0) {$\psi$};
		\node [style=none] (5) at (3.25, 0.5) {};
		\node [style=none] (6) at (6.25, 1) {};
		\node [style=none] (7) at (6.25, -1) {};
		\node [style=none] (8) at (9.25, -1) {};
		\node [style=none] (9) at (9.25, 1) {};
		\node [style=none] (10) at (7.75, 0) {$D_2^{I}$};
		\node [style=none] (11) at (2.25, 0.5) {};
		\node [style=none] (12) at (2.25, -0.5) {};
		\node [style=none] (13) at (3.25, -0.5) {};
		\node [style=none] (14) at (2.75, 0.2) {\vdots};
		\node [style=none] (15) at (10.25, 0.5) {};
		\node [style=none] (16) at (9.25, 0.5) {};
		\node [style=none] (17) at (9.25, -0.5) {};
		\node [style=none] (18) at (10.25, -0.5) {};
		\node [style=none] (19) at (9.75, 0.2) {\vdots};
		\node [style=none] (20) at (18.25, 1) {};
		\node [style=none] (21) at (20, 0) {};
		\node [style=none] (22) at (18.25, -1) {};
		\node [style=none] (23) at (18.875, 0) {$\psi^\dagger$};
		\node [style=none] (24) at (17.25, 0.5) {};
		\node [style=none] (25) at (13.25, 1) {};
		\node [style=none] (26) at (13.25, -1) {};
		\node [style=none] (27) at (10.25, -1) {};
		\node [style=none] (28) at (10.25, 1) {};
		\node [style=none] (29) at (11.75, 0) {$(D_2^{I})^\dagger$};
		\node [style=none] (30) at (18.25, 0.5) {};
		\node [style=none] (31) at (18.25, -0.5) {};
		\node [style=none] (32) at (17.25, -0.5) {};
		\node [style=none] (33) at (17.75, 0.2) {\vdots};
		\node [style=none] (34) at (6.25, 0.5) {};
		\node [style=none] (35) at (5.25, 0.5) {};
		\node [style=none] (36) at (5.25, -0.5) {};
		\node [style=none] (37) at (6.25, -0.5) {};
		\node [style=none] (38) at (5.75, 0.2) {\vdots};
		\node [style=none] (39) at (3.25, 1) {};
		\node [style=none] (40) at (5.25, 1) {};
		\node [style=none] (41) at (3.25, -1) {};
		\node [style=none] (42) at (5.25, -1) {};
		\node [style=none] (43) at (4.25, 0) {$P_i^{cS}$};
		\node [style=none] (44) at (14.25, 0.5) {};
		\node [style=none] (45) at (13.25, 0.5) {};
		\node [style=none] (46) at (13.25, -0.5) {};
		\node [style=none] (47) at (14.25, -0.5) {};
		\node [style=none] (48) at (13.75, 0.2) {\vdots};
		\node [style=none] (49) at (14.25, 1) {};
		\node [style=none] (50) at (17.25, 1) {};
		\node [style=none] (51) at (14.25, -1) {};
		\node [style=none] (52) at (17.25, -1) {};
		\node [style=none] (53) at (15.75, 0) {$(P_i^{cS})^\dagger$};
		\node [style=none] (54) at (-2, 0) {$\frac{s_{D_1,D_2}(s_{D_1,D_2})^\dagger}{s_{D_1}}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (1.center);
		\draw (1.center) to (2.center);
		\draw (2.center) to (3.center);
		\draw (7.center) to (8.center);
		\draw (8.center) to (9.center);
		\draw (9.center) to (6.center);
		\draw (6.center) to (7.center);
		\draw (13.center) to (12.center);
		\draw (11.center) to (5.center);
		\draw (18.center) to (17.center);
		\draw (16.center) to (15.center);
		\draw (22.center) to (20.center);
		\draw (20.center) to (21.center);
		\draw (21.center) to (22.center);
		\draw (26.center) to (27.center);
		\draw (27.center) to (28.center);
		\draw (28.center) to (25.center);
		\draw (25.center) to (26.center);
		\draw (32.center) to (31.center);
		\draw (30.center) to (24.center);
		\draw (37.center) to (36.center);
		\draw (35.center) to (34.center);
		\draw (39.center) to (40.center);
		\draw (40.center) to (42.center);
		\draw (42.center) to (41.center);
		\draw (41.center) to (39.center);
		\draw (47.center) to (46.center);
		\draw (45.center) to (44.center);
		\draw (49.center) to (50.center);
		\draw (50.center) to (52.center);
		\draw (52.center) to (51.center);
		\draw (51.center) to (49.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/steane-proof/correct-step-fault-division.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.5, 0) {$\FaultEq$};
		\node [style=X dot] (1) at (4, -2) {};
		\node [style=none] (2) at (2, 1.5) {};
		\node [style=none] (3) at (2, 0.5) {};
		\node [style=none] (4) at (2, -1.5) {};
		\node [style=X dot] (8) at (4, 0) {};
		\node [style=X dot] (9) at (4, 1) {};
		\node [style=none, rotate=90] (10) at (4.5, -0.5) {...};
		\node [style=none, rotate=90] (11) at (2.25, -0.5) {...};
		\node [style=Z dot] (12) at (7.25, -2) {};
		\node [style=none] (16) at (8.75, 1.5) {};
		\node [style=none] (17) at (8.75, 0.5) {};
		\node [style=none] (18) at (8.75, -1.5) {};
		\node [style=Z dot] (19) at (7.25, 0) {};
		\node [style=Z dot] (20) at (7.25, 1) {};
		\node [style=none, rotate=90] (21) at (7.75, -0.5) {...};
		\node [style=X dot] (22) at (4.5, 1.5) {};
		\node [style=X dot] (23) at (4.5, 0.5) {};
		\node [style=X dot] (24) at (4.5, -1.5) {};
		\node [style=Z dot] (25) at (7.75, 0.5) {};
		\node [style=Z dot] (26) at (7.75, 1.5) {};
		\node [style=Z dot] (27) at (7.75, -1.5) {};
		\node [style=X dot] (28) at (-6.25, -2) {};
		\node [style=none] (29) at (-8.25, 1.5) {};
		\node [style=none] (30) at (-8.25, 0.5) {};
		\node [style=none] (31) at (-8.25, -1.5) {};
		\node [style=X dot] (35) at (-6.25, 0) {};
		\node [style=X dot] (36) at (-6.25, 1) {};
		\node [style=none, rotate=90] (37) at (-5.75, -0.5) {...};
		\node [style=none, rotate=90] (38) at (-8, -0.5) {...};
		\node [style=Z dot] (39) at (-3, -2) {};
		\node [style=none] (43) at (-1, 1.5) {};
		\node [style=none] (44) at (-1, 0.5) {};
		\node [style=none] (45) at (-1, -1.5) {};
		\node [style=Z dot] (46) at (-3, 0) {};
		\node [style=Z dot] (47) at (-3, 1) {};
		\node [style=none, rotate=90] (48) at (-2, -0.5) {...};
		\node [style=X dot] (49) at (-5.75, 1.5) {};
		\node [style=X dot] (50) at (-5.75, 0.5) {};
		\node [style=X dot] (51) at (-5.75, -1.5) {};
		\node [style=Z dot] (52) at (-2, 0.5) {};
		\node [style=Z dot] (53) at (-2, 1.5) {};
		\node [style=Z dot] (54) at (-2, -1.5) {};
		\node [style=none] (55) at (-8.5, 2.5) {};
		\node [style=none] (56) at (-5.25, 2.5) {};
		\node [style=none] (57) at (-5.25, -2.5) {};
		\node [style=none] (58) at (-8.5, -2.5) {};
		\node [style=none] (59) at (-2.5, 2.5) {};
		\node [style=none] (60) at (-0.5, 2.5) {};
		\node [style=none] (61) at (-0.5, -2.5) {};
		\node [style=none] (62) at (-2.5, -2.5) {};
		\node [style=X dot] (63) at (6, 1) {};
		\node [style=X dot] (64) at (6, 0) {};
		\node [style=X dot] (65) at (6, -1) {};
		\node [style=X dot] (66) at (-4.25, 1) {};
		\node [style=X dot] (67) at (-4.25, 0) {};
		\node [style=X dot] (68) at (-4.25, -1) {};
		\node [style=Z dot] (69) at (3, 1) {};
		\node [style=Z dot] (70) at (3, 0) {};
		\node [style=Z dot] (71) at (3, -1) {};
		\node [style=Z dot] (72) at (-7.25, 1) {};
		\node [style=Z dot] (73) at (-7.25, 0) {};
		\node [style=Z dot] (74) at (-7.25, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (24) to (1);
		\draw (23) to (8);
		\draw (22) to (9);
		\draw (2.center) to (22);
		\draw (3.center) to (23);
		\draw (4.center) to (24);
		\draw (27) to (12);
		\draw (24) to (27);
		\draw (23) to (25);
		\draw (22) to (26);
		\draw (26) to (20);
		\draw (25) to (19);
		\draw (26) to (16.center);
		\draw (25) to (17.center);
		\draw (27) to (18.center);
		\draw [style=fault-free] (51) to (28);
		\draw [style=fault-free] (50) to (35);
		\draw [style=fault-free] (49) to (36);
		\draw (29.center) to (49);
		\draw (30.center) to (50);
		\draw (31.center) to (51);
		\draw [style=fault-free] (54) to (39);
		\draw [style=fault-free] (51) to (54);
		\draw [style=fault-free] (50) to (52);
		\draw [style=fault-free] (49) to (53);
		\draw [style=fault-free] (53) to (47);
		\draw [style=fault-free] (52) to (46);
		\draw (53) to (43.center);
		\draw (52) to (44.center);
		\draw (54) to (45.center);
		\draw [style=dashed-line] (58.center)
			 to (55.center)
			 to (56.center)
			 to (57.center)
			 to cycle;
		\draw [style=dashed-line] (62.center)
			 to (59.center)
			 to (60.center)
			 to (61.center)
			 to cycle;
		\draw [style=fault-free] (65) to (12);
		\draw [style=fault-free] (20) to (65);
		\draw [style=fault-free] (19) to (64);
		\draw [style=fault-free] (20) to (64);
		\draw [style=fault-free] (20) to (63);
		\draw [style=fault-free] (63) to (12);
		\draw [style=fault-free] (68) to (39);
		\draw [style=fault-free] (47) to (68);
		\draw [style=fault-free] (46) to (67);
		\draw [style=fault-free] (47) to (67);
		\draw [style=fault-free] (47) to (66);
		\draw [style=fault-free] (66) to (39);
		\draw [style=fault-free] (71) to (1);
		\draw [style=fault-free] (71) to (8);
		\draw [style=fault-free] (9) to (70);
		\draw [style=fault-free] (70) to (1);
		\draw [style=fault-free] (9) to (69);
		\draw [style=fault-free] (69) to (8);
		\draw [style=fault-free] (69) to (1);
		\draw [style=fault-free] (74) to (28);
		\draw [style=fault-free] (74) to (35);
		\draw [style=fault-free] (36) to (73);
		\draw [style=fault-free] (73) to (28);
		\draw [style=fault-free] (36) to (72);
		\draw [style=fault-free] (72) to (35);
		\draw [style=fault-free] (72) to (28);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/zx-z-effect.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=X dot] (0) at (0.75, 0) {};
		\node [style=none] (1) at (-0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/zx-z-measure.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=X dot] (1) at (1, 0) {};
		\node [style=X phase dot] (2) at (0, 0) {$k\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

